Radiative Transfer For Variable 3D Atmospheres

To study the temperature in a gas subjected to electromagnetic radiations, one may use the Radiative Transfer equations coupled with the Navier-Stokes equations. The problem has 7 dimensions; however with minimal simplifications it is equivalent to a small number of integro-differential equations in 3 dimensions. We present the method and a numerical implementation using an H-matrix compression scheme. The result is a very fast: 50K physical points, all directions of radiation and 680 frequencies require less than 5 minutes on an Apple M1 Laptop. The method is capable of handling variable absorptioN and scattering functionS of spatial positions and frequencies. The implementation is done using htool, a matrix compression library interfaced with the PDE solver freefem++. Applications to the temperature in the French Chamonix valley is presented at different hours of the day with and without snow / clouds and with a variable absorption taken from the Gemini measurements. The result is precise enough to assert temperature differences due to increased absorption in the vibrational frequency subrange of greenhouse gasses.

==> fig/cpu.txt <==
616	0.45
4056	5
30855	57
80898	196
231796	673

==> fig/light.txt <==
300 0.243889 0.988889 1 1 0 0
284.976 0.268979 0.988889 1 1 0 1
271.385 0.295162 0.988889 1 1 0 2
259.032 0.322419 0.988889 1 1 0 3
247.754 0.350733 0.988889 1 1 0 4
237.417 0.380086 0.988889 1 1 0 5
227.908 0.410459 0.988889 1 1 0 6
219.132 0.441836 0.988889 1 1 0 7
211.006 0.474198 0.988889 1 1 0 8
203.462 0.507529 0.988889 1 1 0 9
196.438 0.54181 0.988889 1 1 0 10
189.883 0.577025 0.988889 1 1 0 11
183.751 0.613157 0.988889 1 1 0 12
178.004 0.650188 0.988889 1 1 0 13
172.604 0.688103 0.988889 1 1 0 14
167.523 0.726884 0.988889 1 1 0 15
162.732 0.766515 0.988889 1 1 0 16
158.208 0.806979 0.988889 1 1 0 17
153.928 0.84826 0.988889 1 1 0 18
149.874 0.890343 0.988889 1 1 0 19
146.028 0.933211 0.988889 1 1 0 20
142.374 0.976848 0.988889 1 1 0 21
138.899 1.02124 0.988889 1 1 0 22
135.59 1.06637 0.988889 1 1 0 23
132.434 1.11222 0.988889 1 1 0 24
129.422 1.15877 0.988889 1 1 0 25
126.544 1.20602 0.988889 1 1 0 26
123.791 1.25395 0.988889 1 1 0 27
121.155 1.30254 0.988889 1 1 0 28
118.63 1.35177 0.988889 1 1 0 29
116.207 1.40164 0.988889 1 1 0 30
113.881 1.45212 0.988889 1 1 0 31
111.647 1.50321 0.988889 1 1 0 32
109.499 1.55489 0.988889 1 1 0 33
107.431 1.60714 0.988889 1 1 0 34
105.441 1.65995 0.988889 1 1 0 35
103.523 1.7133 0.988889 1 1 0 36
101.673 1.76719 0.988889 1 1 0 37
99.8881 1.8216 0.988889 1 1 0 38
98.165 1.87651 0.988889 1 1 0 39
96.5003 1.93192 0.988889 1 1 0 40
94.8911 1.9878 0.988889 1 1 0 41
93.3347 2.04415 0.988889 1 1 0 42
91.8285 2.10095 0.988889 1 1 0 43
90.3702 2.15819 0.988889 1 1 0 44
88.9574 2.21585 0.988889 1 1 0 45
87.5882 2.27393 0.988889 1 1 0 46
86.2604 2.33241 0.988889 1 1 0 47
84.9724 2.39128 0.988889 1 1 0 48
83.7222 2.45052 0.988889 1 1 0 49
82.5083 2.51012 0.988889 1 1 0 50
81.329 2.57008 0.988889 1 1 0 51
80.183 2.63038 0.988889 1 1 0 52
79.0689 2.691 0.988889 1 1 0 53
77.9853 2.75194 0.988889 1 1 0 54
76.931 2.81318 0.988889 1 1 0 55
75.9048 2.87471 0.988889 1 1 0 56
74.9056 2.93653 0.988889 1 1 0 57
73.9324 2.99861 0.988889 1 1 0 58
72.9842 3.06095 0.988889 1 1 0 59
72.06 3.12354 0.988889 1 1 0 60
71.1588 3.18637 0.988889 1 1 0 61
70.28 3.24942 0.988889 1 1 0 62
69.4226 3.31268 0.988889 1 1 0 63
68.5859 3.37615 0.988889 1 1 0 64
67.769 3.43981 0.988889 1 1 0 65
66.9715 3.50366 0.988889 1 1 0 66
66.1924 3.56767 0.988889 1 1 0 67
65.4313 3.63185 0.988889 1 1 0 68
64.6875 3.69618 0.988889 1 1 0 69
63.9604 3.76066 0.988889 1 1 0 70
63.2495 3.82526 0.988889 1 1 0 71
62.5542 3.88999 0.988889 1 1 0 72
61.874 3.95483 0.988889 1 1 0 73
61.2085 4.01977 0.988889 1 1 0 74
60.5571 4.08481 0.988889 1 1 0 75
59.9195 4.14993 0.988889 1 1 0 76
59.2951 4.21512 0.988889 1 1 0 77
58.6836 4.28039 0.988889 1 1 0 78
58.0846 4.34571 0.988889 1 1 0 79
57.4977 4.41107 0.988889 1 1 0 80
56.9225 4.47648 0.988889 1 1 0 81
56.3588 4.54192 0.988889 1 1 0 82
55.8061 4.60738 0.988889 1 1 0 83
55.2641 4.67285 0.988889 1 1 0 84
54.7325 4.73833 0.988889 1 1 0 85
54.2111 4.80381 0.988889 1 1 0 86
53.6995 4.86927 0.988889 1 1 0 87
53.1975 4.93471 0.988889 1 1 0 88
52.7048 5.00013 0.988889 1 1 0 89
52.2211 5.06551 0.988889 1 1 0 90
51.7463 5.13085 0.988889 1 1 0 91
51.2799 5.19614 0.988889 1 1 0 92
50.822 5.26137 0.988889 1 1 0 93
50.3721 5.32654 0.988889 1 1 0 94
49.9301 5.39163 0.988889 1 1 0 95
49.4958 5.45664 0.988889 1 1 0 96
49.069 5.52156 0.988889 1 1 0 97
48.6495 5.58639 0.988889 1 1 0 98
48.2371 5.65112 0.988889 1 1 0 99
47.8316 5.71574 0.988889 1 1 0 100
47.4329 5.78024 0.988889 1 1 0 101
47.0408 5.84462 0.988889 1 1 0 102
46.6551 5.90888 0.988889 1 1 0 103
46.2757 5.97299 0.988889 1 1 0 104
45.9024 6.03697 0.988889 1 1 0 105
45.5351 6.1008 0.988889 1 1 0 106
45.1736 6.16447 0.988889 1 1 0 107
44.8179 6.22798 0.988889 1 1 0 108
44.4676 6.29133 0.988889 1 1 0 109
44.1228 6.35451 0.988889 1 1 0 110
43.7833 6.4175 0.988889 1 1 0 111
43.449 6.48032 0.988889 1 1 0 112
43.1198 6.54294 0.988889 1 1 0 113
42.7955 6.60537 0.988889 1 1 0 114
42.4761 6.66759 0.988889 1 1 0 115
42.1614 6.72961 0.988889 1 1 0 116
41.8513 6.79142 0.988889 1 1 0 117
41.5457 6.85302 0.988889 1 1 0 118
41.2446 6.91439 0.988889 1 1 0 119
40.9478 6.97553 0.988889 1 1 0 120
40.6553 7.03644 0.988889 1 1 0 121
40.3669 7.09711 0.988889 1 1 0 122
40.0825 7.15755 0.988889 1 1 0 123
39.8022 7.21773 0.988889 1 1 0 124
39.5257 7.27766 0.988889 1 1 0 125
39.253 7.33734 0.988889 1 1 0 126
38.9841 7.39676 0.988889 1 1 0 127
38.7189 7.45591 0.988889 1 1 0 128
38.4572 7.51479 0.988889 1 1 0 129
38.199 7.5734 0.988889 1 1 0 130
37.9443 7.63173 0.988889 1 1 0 131
37.693 7.68978 0.988889 1 1 0 132
37.445 7.74755 0.988889 1 1 0 133
37.2002 7.80502 0.988889 1 1 0 134
36.9586 7.8622 0.988889 1 1 0 135
36.7201 7.91908 0.988889 1 1 0 136
36.4846 7.97567 0.988889 1 1 0 137
36.2522 8.03194 0.988889 1 1 0 138
36.0227 8.08791 0.988889 1 1 0 139
35.7961 8.14356 0.988889 1 1 0 140
35.5723 8.1989 0.988889 1 1 0 141
35.3513 8.25392 0.988889 1 1 0 142
35.1331 8.30862 0.988889 1 1 0 143
34.9175 8.36299 0.988889 1 1 0 144
34.7045 8.41704 0.988889 1 1 0 145
34.4942 8.47075 0.988889 1 1 0 146
34.2863 8.52413 0.988889 1 1 0 147
34.081 8.57717 0.988889 1 1 0 148
33.8781 8.62987 0.988889 1 1 0 149
33.6776 8.68222 0.988889 1 1 0 150
33.4795 8.73423 0.988889 1 1 0 151
33.2836 8.78589 0.988889 1 1 0 152
33.0901 8.8372 0.988889 1 1 0 153
32.8988 8.88815 0.988889 1 1 0 154
32.7097 8.93875 0.988889 1 1 0 155
32.5227 8.98899 0.988889 1 1 0 156
32.3379 9.03887 0.988889 1 1 0 157
32.1552 9.08838 0.988889 1 1 0 158
31.9745 9.13753 0.988889 1 1 0 159
31.7958 9.18631 0.988889 1 1 0 160
31.6192 9.23472 0.988889 1 1 0 161
31.4444 9.28276 0.988889 1 1 0 162
31.2716 9.33042 0.988889 1 1 0 163
31.1007 9.37771 0.988889 1 1 0 164
30.9317 9.42461 0.988889 1 1 0 165
30.7644 9.47114 0.988889 1 1 0 166
30.599 9.51729 0.988889 1 1 0 167
30.4353 9.56305 0.988889 1 1 0 168
30.2734 9.60843 0.988889 1 1 0 169
30.1132 9.65343 0.988889 1 1 0 170
29.9547 9.69803 0.988889 1 1 0 171
29.7979 9.74224 0.988889 1 1 0 172
29.6426 9.78607 0.988889 1 1 0 173
29.489 9.8295 0.988889 1 1 0 174
29.337 9.87254 0.988889 1 1 0 175
29.1865 9.91518 0.988889 1 1 0 176
29.0376 9.95743 0.988889 1 1 0 177
28.8902 9.99927 0.988889 1 1 0 178
28.7442 10.0407 0.988889 1 1 0 179
28.5998 10.0818 0.988889 1 1 0 180
28.4567 10.1224 0.988889 1 1 0 181
28.3151 10.1627 0.988889 1 1 0 182
28.1749 10.2025 0.988889 1 1 0 183
28.0361 10.242 0.988889 1 1 0 184
27.8987 10.281 0.988889 1 1 0 185
27.7626 10.3196 0.988889 1 1 0 186
27.6278 10.3579 0.988889 1 1 0 187
27.4943 10.3957 0.988889 1 1 0 188
27.3621 10.4331 0.988889 1 1 0 189
27.2311 10.4701 0.988889 1 1 0 190
27.1014 10.5067 0.988889 1 1 0 191
26.973 10.5429 0.988889 1 1 0 192
26.8457 10.5787 0.988889 1 1 0 193
26.7197 10.6141 0.988889 1 1 0 194
26.5948 10.649 0.988889 1 1 0 195
26.4711 10.6836 0.988889 1 1 0 196
26.3485 10.7178 0.988889 1 1 0 197
26.2271 10.7515 0.988889 1 1 0 198
26.1068 10.7848 0.988889 1 1 0 199
25.9875 10.8177 0.988889 1 1 0 200
25.9374 10.8315 0.988889 1 1 0 201
25.8873 10.0392 0.845289 0.8 0.888889 1 202
25.8371 7.15421 0.514457 0.5 0.555556 4 203
25.7872 6.00331 0.370803 0.4 0.444444 5 204
25.7369 4.72978 0.299332 0.3 0.333333 6 205
25.6869 4.7355 0.272213 0.3 0.333333 6 206
25.6369 4.74121 0.285167 0.3 0.333333 6 207
25.5868 4.74691 0.276428 0.3 0.333333 6 208
25.5367 4.7526 0.325459 0.3 0.333333 6 209
25.4866 6.04714 0.405064 0.4 0.444444 5 210
25.4364 8.28938 0.636665 0.6 0.666667 3 211
25.3863 10.9818 0.999726 1 1 0 212
25.3361 10.9954 0.991172 1 1 0 213
25.2862 11.0088 0.902927 0.9 1 0 214
25.236 11.0223 0.988889 1 1 0 215
25.186 11.0357 0.988889 1 1 0 216
25.1357 11.0491 0.988889 1 1 0 217
25.0857 11.0625 0.988889 1 1 0 218
25.0357 11.0758 0.997772 1 1 0 219
24.9854 11.0892 0.988889 1 1 0 220
24.9354 9.37404 0.749146 0.7 0.777778 2 221
24.8853 6.13304 0.409799 0.4 0.444444 5 222
24.8353 4.8309 0.289375 0.3 0.333333 6 223
24.7852 4.83637 0.229588 0.2 0.333333 6 224
24.7349 3.39367 0.197931 0.2 0.222222 7 225
24.6849 4.8473 0.226361 0.2 0.333333 6 226
24.6348 3.40123 0.199589 0.2 0.222222 7 227
24.5847 3.405 0.149105 0.1 0.222222 7 228
24.5347 3.40875 0.14753 0.1 0.222222 7 229
24.4846 3.41248 0.1356 0.1 0.222222 7 230
24.4343 3.41622 0.138852 0.1 0.222222 7 231
24.3843 3.41993 0.138778 0.1 0.222222 7 232
24.3343 3.42363 0.145173 0.1 0.222222 7 233
24.284 3.42732 0.157396 0.2 0.222222 7 234
24.234 3.43099 0.175955 0.2 0.222222 7 235
24.184 3.43464 0.208508 0.2 0.222222 7 236
24.1338 4.90598 0.271982 0.3 0.333333 6 237
24.0836 6.24294 0.402457 0.4 0.444444 5 238
24.0336 7.45911 0.49926 0.5 0.555556 4 239
23.9835 10.501 0.821682 0.8 0.888889 1 240
23.9334 11.3601 0.988889 1 1 0 241
23.8833 11.3725 0.988889 1 1 0 242
23.8332 11.3849 0.988889 1 1 0 243
23.7831 11.3972 0.998214 1 1 0 244
23.7331 9.6295 0.747995 0.7 0.777778 2 245
23.6828 8.62466 0.666065 0.7 0.666667 3 246
23.6328 11.4339 0.988889 1 1 0 247
23.5827 7.52974 0.454403 0.5 0.555556 4 248
23.5325 9.66986 0.71069 0.7 0.777778 2 249
23.4824 8.66027 0.599669 0.6 0.666667 3 250
23.4324 6.32722 0.404019 0.4 0.444444 5 251
23.3823 3.49101 0.182593 0.2 0.222222 7 252
23.3321 3.49439 0.184066 0.2 0.222222 7 253
23.2822 3.49773 0.181523 0.2 0.222222 7 254
23.232 6.35206 0.406058 0.4 0.444444 5 255
23.182 11.5409 0.988578 1 1 0 256
23.1317 5.00581 0.231187 0.2 0.333333 6 257
23.0817 3.51095 0.141239 0.1 0.222222 7 258
23.0316 3.51421 0.177346 0.2 0.222222 7 259
22.9815 6.38233 0.38238 0.4 0.444444 5 260
22.9314 8.75441 0.592303 0.6 0.666667 3 261
22.8814 5.02906 0.297228 0.3 0.333333 6 262
22.8312 3.527 0.173326 0.2 0.222222 7 263
22.7811 3.53014 0.144848 0.1 0.222222 7 264
22.7311 3.53326 0.204731 0.2 0.222222 7 265
22.6809 7.66137 0.483083 0.5 0.555556 4 266
22.6307 11.6648 0.988889 1 1 0 267
22.5807 9.85007 0.721364 0.7 0.777778 2 268
22.5306 11.6864 0.994407 1 1 0 269
22.4805 3.54851 0.218703 0.2 0.222222 7 270
22.4304 3.55149 0.213785 0.2 0.222222 7 271
22.3804 11.7182 0.986943 1 1 0 272
22.3302 3.55737 0.167309 0.2 0.222222 7 273
22.2802 3.56026 0.126969 0.1 0.222222 7 274
22.23 3.56314 0.158471 0.2 0.222222 7 275
22.1798 3.56599 0.139468 0.1 0.222222 7 276
22.1298 6.47757 0.415454 0.4 0.444444 5 277
22.0798 11.7797 0.988889 1 1 0 278
22.0297 6.48789 0.377142 0.4 0.444444 5 279
21.9795 8.90141 0.617195 0.6 0.666667 3 280
21.9293 7.75889 0.540954 0.5 0.555556 4 281
21.8793 11.8189 0.998101 1 1 0 282
21.8291 11.8285 0.988889 1 1 0 283
21.7791 8.92938 0.590886 0.6 0.666667 3 284
21.7291 5.12502 0.283855 0.3 0.333333 6 285
21.679 9.99928 0.723264 0.7 0.777778 2 286
21.6288 3.59543 0.152912 0.2 0.222222 7 287
21.5787 5.13598 0.222756 0.2 0.333333 6 288
21.4284 5.14653 0.291456 0.3 0.333333 6 291
21.3783 10.0433 0.776918 0.8 0.777778 2 292
21.3282 8.9879 0.657531 0.7 0.666667 3 293
21.2781 3.61221 0.203667 0.2 0.222222 7 294
21.228 6.56276 0.413776 0.4 0.444444 5 295
21.1779 11.944 0.988889 1 1 0 296
21.1278 11.9522 0.893696 0.9 1 0 297
21.0776 5.16948 0.275766 0.3 0.333333 6 298
21.0275 3.62318 0.146822 0.1 0.222222 7 299
20.9776 3.62526 0.192761 0.2 0.222222 7 300
20.7771 3.63322 0.164137 0.2 0.222222 7 304
20.727 3.63511 0.198665 0.2 0.222222 7 305
20.677 12.0201 0.960376 1 1 0 306
20.6268 7.89308 0.474938 0.5 0.555556 4 307
20.5767 7.89718 0.49226 0.5 0.555556 4 308
20.4264 9.0839 0.664646 0.7 0.666667 3 311
20.3763 3.64721 0.119825 0.1 0.222222 7 312
20.3262 12.0658 0.988889 1 1 0 313
20.2762 3.65029 0.134973 0.1 0.222222 7 314
19.9755 7.93914 0.523553 0.5 0.555556 4 320
19.9253 11.1973 0.843313 0.8 0.888889 1 321
19.8753 5.22735 0.329377 0.3 0.333333 6 322
19.8251 12.119 0.969132 1 1 0 323
19.7751 5.23051 0.227172 0.2 0.333333 6 324
19.725 12.1277 0.988889 1 1 0 325
19.6748 3.66485 0.19592 0.2 0.222222 7 326
19.5747 3.66659 0.196284 0.2 0.222222 7 328
19.5246 3.66738 0.114066 0.1 0.222222 7 329
19.4244 3.6688 0.156576 0.2 0.222222 7 331
19.3743 6.66768 0.388116 0.4 0.444444 5 332
19.3242 11.2388 0.802941 0.8 0.888889 1 333
19.2741 5.24188 0.321368 0.3 0.333333 6 334
19.224 7.9705 0.445333 0.4 0.555556 4 335
19.0737 3.67202 0.127558 0.1 0.222222 7 338
19.0236 12.17 0.931087 0.9 1 0 339
18.9735 5.2449 0.226914 0.2 0.333333 6 340
18.6729 3.67216 0.185933 0.2 0.222222 7 346
18.6228 5.2445 0.222924 0.2 0.333333 6 347
18.4725 5.24296 0.232516 0.2 0.333333 6 350
18.3723 3.66958 0.200847 0.2 0.222222 7 352
18.3222 6.66985 0.417053 0.4 0.444444 5 353
18.2721 3.66818 0.167565 0.2 0.222222 7 354
18.1719 5.23725 0.288377 0.3 0.333333 6 356
18.0216 6.6608 0.397219 0.4 0.444444 5 359
17.7711 3.65684 0.135236 0.1 0.222222 7 364
17.6208 9.1248 0.613028 0.6 0.666667 3 367
17.5707 12.1294 0.994248 1 1 0 368
17.5206 3.6483 0.118428 0.1 0.222222 7 369
17.3703 6.62416 0.370328 0.4 0.444444 5 372
17.2701 3.63772 0.115385 0.1 0.222222 7 374
17.22 12.0885 0.998808 1 1 0 375
17.1699 5.19022 0.299823 0.3 0.333333 6 376
17.1198 12.0742 0.952444 1 1 0 377
17.0697 5.18291 0.272866 0.3 0.333333 6 378
17.0196 3.62498 0.15046 0.2 0.222222 7 379
16.9695 10.1389 0.776123 0.8 0.777778 2 380
16.9194 7.87163 0.500788 0.5 0.555556 4 381
16.8693 5.16675 0.253753 0.3 0.333333 6 382
16.8192 5.16238 0.311638 0.3 0.333333 6 383
16.7691 9.02823 0.597759 0.6 0.666667 3 384
16.719 6.56154 0.414537 0.4 0.444444 5 385
16.6689 11.9954 0.913236 0.9 1 0 386
16.6188 10.0815 0.718123 0.7 0.777778 2 387
16.5687 6.54305 0.359361 0.4 0.444444 5 388
16.5186 5.1333 0.26726 0.3 0.333333 6 389
16.4685 8.97836 0.664463 0.7 0.666667 3 390
16.4184 7.80011 0.469021 0.5 0.555556 4 391
16.3683 11.9286 0.988889 1 1 0 392
16.3182 10.0217 0.694354 0.7 0.777778 2 393
16.2681 7.77445 0.464443 0.5 0.555556 4 394
16.218 11.8906 0.994682 1 1 0 395
16.1679 11.8773 0.922798 0.9 1 0 396
16.1178 8.90874 0.582094 0.6 0.666667 3 397
16.0677 11.8496 0.98889 1 1 0 398
16.0176 11.8352 0.98889 1 1 0 399
15.9676 9.93878 0.74304 0.7 0.777778 2 400
15.9175 11.8053 0.900513 0.9 1 0 401
15.8674 11.7898 0.93925 0.9 1 0 402
15.8173 11.7739 0.998917 1 1 0 403
15.7672 11.7577 0.978894 1 1 0 404
15.7171 11.7411 0.996638 1 1 0 405
15.667 11.7241 0.988889 1 1 0 406
15.6169 11.7067 0.999622 1 1 0 407
15.5668 11.689 0.988889 1 1 0 408
15.5167 11.6708 0.988889 1 1 0 409
15.4666 11.6523 0.988889 1 1 0 410
15.4165 11.6333 0.988889 1 1 0 411
15.3664 11.614 0.988889 1 1 0 412
15.3163 11.5942 0.988889 1 1 0 413
15.2662 11.574 0.988889 1 1 0 414
15.2161 11.5534 0.988889 1 1 0 415
15.166 11.5325 0.988889 1 1 0 416
15.1159 11.5111 0.988889 1 1 0 417
15.0658 11.4893 0.988889 1 1 0 418
15.0157 11.467 0.988889 1 1 0 419
14.9656 11.4443 0.988889 1 1 0 420
14.9155 11.4212 0.988889 1 1 0 421
14.8654 11.3977 0.988889 1 1 0 422
14.8153 11.3737 0.988889 1 1 0 423
14.7652 11.3493 0.988889 1 1 0 424
14.7151 11.3244 0.988889 1 1 0 425
14.665 11.2991 0.988889 1 1 0 426
14.6149 11.2734 0.988889 1 1 0 427
14.5648 11.2472 0.988889 1 1 0 428
14.5147 11.2205 0.988889 1 1 0 429
14.4646 11.1934 0.988889 1 1 0 430
14.4145 11.1658 0.988889 1 1 0 431
14.3644 11.1377 0.98889 1 1 0 432
14.3143 11.1092 0.988889 1 1 0 433
14.2642 11.0802 0.98889 1 1 0 434
14.2141 11.0507 0.988889 1 1 0 435
14.164 10.1726 0.880949 0.9 0.888889 1 436
14.1139 10.1443 0.793239 0.8 0.888889 1 437
14.0638 9.2019 0.676881 0.7 0.777778 2 438
14.0137 10.928 0.942491 0.9 1 0 439
13.9636 7.09243 0.447853 0.4 0.555556 4 440
13.9135 10.8637 0.945559 0.9 1 0 441
13.8634 10.8308 0.959853 1 1 0 442
13.8133 10.7975 0.98889 1 1 0 443
13.7632 5.8517 0.342875 0.3 0.444444 5 444
13.7131 9.00604 0.737479 0.7 0.777778 2 445
13.663 8.97639 0.676921 0.7 0.777778 2 446
13.6129 10.6589 0.968624 1 1 0 447
13.5628 5.77297 0.339436 0.3 0.444444 5 448
13.5127 4.51399 0.24947 0.2 0.333333 6 449
13.4626 4.49772 0.227021 0.2 0.333333 6 450
13.4125 5.711 0.356466 0.4 0.444444 5 451
13.3624 10.4741 0.999621 1 1 0 452
13.3123 4.44765 0.267713 0.3 0.333333 6 453
13.2622 3.10014 0.138559 0.1 0.222222 7 454
12.7612 2.97191 0.118044 0.1 0.222222 7 464
10.0558 3.65811 0.382791 0.4 0.444444 5 518
10.0057 2.84085 0.247095 0.2 0.333333 6 519
9.9055 4.88548 0.605938 0.6 0.666667 3 521
9.85539 1.92976 0.154938 0.2 0.222222 7 522
9.8053 2.71627 0.238735 0.2 0.333333 6 523
9.75521 5.29719 0.672474 0.7 0.777778 2 524
9.70509 1.86442 0.203383 0.2 0.222222 7 525
9.65499 3.99759 0.495107 0.5 0.555556 4 526
9.60489 4.55064 0.655764 0.7 0.666667 3 527
9.55481 2.55787 0.330502 0.3 0.333333 6 528
9.50471 3.8505 0.449125 0.4 0.555556 4 529
9.4546 5.87918 0.909266 0.9 1 0 530
9.35439 2.42942 0.275673 0.3 0.333333 6 532
8.80331 1.46275 0.122361 0.1 0.222222 7 543
8.05181 2.76595 0.574836 0.6 0.666667 3 558
8.00171 1.10918 0.205762 0.2 0.222222 7 559
7.90149 2.59773 0.652617 0.7 0.666667 3 561
7.85141 2.54224 0.606187 0.6 0.666667 3 562
7.80131 1.43406 0.224202 0.2 0.333333 6 563
7.7512 1.00361 0.198198 0.2 0.222222 7 564
7.70109 2.37762 0.560208 0.6 0.666667 3 565
7.65111 2.02133 0.514799 0.5 0.555556 4 566
7.601 0.942128 0.21178 0.2 0.222222 7 567
7.55089 0.921963 0.155017 0.2 0.222222 7 568
7.50081 0.901991 0.187377 0.2 0.222222 7 569
7.4507 1.54369 0.43355 0.4 0.444444 5 570
7.4007 1.19716 0.279538 0.3 0.333333 6 571
7.3506 2.00739 0.60497 0.6 0.666667 3 572
7.3005 1.70452 0.514356 0.5 0.555556 4 573
7.2504 1.39737 0.397102 0.4 0.444444 5 574
7.20031 1.85569 0.637948 0.6 0.666667 3 575
7.15019 2.40946 0.996151 1 1 0 576
7.1001 1.53303 0.46266 0.5 0.555556 4 577
7.0501 2.27733 0.976288 1 1 0 578
7.00001 2.21238 0.980441 1 1 0 579
5.57172 0.782605 0.987699 1 1 0 580
5.5217 0.749611 0.989054 1 1 0 581
5.47168 0.625839 0.738422 0.7 0.777778 2 582
5.42166 0.687331 0.988889 1 1 0 583
5.37164 0.532987 0.571043 0.6 0.666667 3 584
5.32162 0.314119 0.142013 0.1 0.222222 7 585
5.2716 0.308824 0.16049 0.2 0.222222 7 586
5.22158 0.303934 0.195469 0.2 0.222222 7 587
5.17156 0.385073 0.425034 0.4 0.444444 5 588
5.02152 0.413793 0.637277 0.6 0.666667 3 591
4.82144 0.27925 0.205244 0.2 0.222222 7 595
4.7214 0.359857 0.720569 0.7 0.777778 2 597
4.62136 0.276286 0.145144 0.1 0.222222 7 599
4.57134 0.323067 0.609852 0.6 0.666667 3 600
4.52132 0.308123 0.491625 0.5 0.555556 4 601
4.4713 0.318028 0.689759 0.7 0.777778 2 602
4.42128 0.321692 0.992061 1 1 0 603
4.37126 0.314406 0.988889 1 1 0 604
4.32124 0.308006 0.988889 1 1 0 605
4.27124 0.302468 0.988889 1 1 0 606
4.22122 0.29776 0.988889 1 1 0 607
4.1712 0.293842 0.855323 0.9 0.888889 1 608
4.12118 0.293936 0.463336 0.5 0.555556 4 609
4.07116 0.296627 0.269153 0.3 0.333333 6 610
4.02114 0.302384 0.176729 0.2 0.222222 7 611
3.97112 0.306806 0.113866 0.1 0.222222 7 612
3.77104 0.327822 0.171785 0.2 0.222222 7 616
3.3209 0.36397 0.455069 0.5 0.555556 4 625
3.27088 0.371999 0.475475 0.5 0.555556 4 626
3.22086 0.380435 0.535962 0.5 0.555556 4 627
3.0208 0.441978 0.267502 0.3 0.333333 6 631
2.97077 0.440984 0.414322 0.4 0.444444 5 632
2.87073 0.477125 0.247241 0.2 0.333333 6 634
2.82072 0.413062 0.989 1 1 0 635
2.7707 0.424041 0.989 1 1 0 636
2.72067 0.435488 0.989 1 1 0 637
2.67068 0.447406 0.989 1 1 0 638
2.62066 0.459826 0.989 1 1 0 639
2.57065 0.472756 0.966783 1 1 0 640
2.52063 0.595822 0.134189 0.1 0.222222 7 641
2.37059 0.594836 0.510027 0.5 0.555556 4 644
2.02046 0.714847 0.56177 0.6 0.666667 3 651
1.92042 0.717409 0.800632 0.8 0.888889 1 653
1.87041 0.762584 0.749395 0.7 0.777778 2 654
1.82038 0.743818 0.999883 1 1 0 655
1.57028 1.07127 0.117023 0.1 0.222222 7 660
1.3702 1.08178 0.630501 0.6 0.666667 3 664
0.869999 1.44108 0.31 0.3 0.333333 6 674
0.814129 1.39111 0.386695 0.4 0.444444 5 675
0.750662 1.28157 0.571784 0.6 0.666667 3 676
0.673092 1.20005 0.563867 0.6 0.666667 3 677
0.595523 1.06157 0.665329 0.7 0.666667 3 678
0.493663 0.758441 0.697828 0.7 0.777778 2 679
0.429804 0.542696 0.769315 0.8 0.777778 2 680


==> fig/logerror.txt <==
1.60944 1.67604
2.30259 2.56407
2.70805 3.35871

==> fig/milneDa.txt <==
0  22.6556
0.01  22.4851
0.02  22.3147
0.03  22.1442
0.04  21.9738
0.05  21.8033
0.06  21.6328
0.07  21.4624
0.08  21.2919
0.09  21.1214
0.1  20.951
0.11  20.7805
0.12  20.6101
0.13  20.4396
0.14  20.2691
0.15  20.0987
0.16  19.9282
0.17  19.7578
0.18  19.5873
0.19  19.4168
0.2  19.2464
0.21  18.922
0.22  18.5977
0.23  18.2734
0.24  17.9491
0.25  17.6247
0.26  17.3004
0.27  16.9761
0.28  16.6517
0.29  16.3274
0.3  16.0031
0.31  15.6788
0.32  15.3544
0.33  15.0301
0.34  14.7058
0.35  14.3814
0.36  14.0571
0.37  13.7328
0.38  13.4085
0.39  13.0841
0.4  12.7598
0.41  12.3463
0.42  11.9329
0.43  11.5194
0.44  11.106
0.45  10.6925
0.46  10.2791
0.47  9.86559
0.48  9.45213
0.49  9.03868
0.5  8.62522
0.51  8.21176
0.52  7.7983
0.53  7.38485
0.54  6.97139
0.55  6.55793
0.56  6.14447
0.57  5.73101
0.58  5.31756
0.59  4.9041
0.6  4.49064
0.61  3.97769
0.62  3.46474
0.63  2.95178
0.64  2.43883
0.65  1.92588
0.66  1.41293
0.67  0.899978
0.68  0.387027
0.69  -0.125925
0.7  -0.638877
0.71  -1.15183
0.72  -1.66478
0.73  -2.17773
0.74  -2.69068
0.75  -3.20363
0.76  -3.71659
0.77  -4.22954
0.78  -4.74249
0.79  -5.25544
0.8  -5.76839
0.81  -6.47333
0.82  -7.17826
0.83  -7.88319
0.84  -8.58813
0.85  -9.29306
0.86  -9.99799
0.87  -10.7029
0.88  -11.4079
0.89  -12.1128
0.9  -12.8177
0.91  -13.5227
0.92  -14.2276
0.93  -14.9325
0.94  -15.6375
0.95  -16.3424
0.96  -17.0473
0.97  -17.7523
0.98  -18.4572
0.99  -19.1621


==> fig/milneDb.txt <==
0  24.1262
0.01  23.9562
0.02  23.7861
0.03  23.616
0.04  23.446
0.05  23.2759
0.06  23.1059
0.07  22.9358
0.08  22.7658
0.09  22.5957
0.1  22.4256
0.11  22.2556
0.12  22.0855
0.13  21.9155
0.14  21.7454
0.15  21.5753
0.16  21.4053
0.17  21.2352
0.18  21.0652
0.19  20.8951
0.2  20.725
0.21  20.4185
0.22  20.112
0.23  19.8055
0.24  19.499
0.25  19.1924
0.26  18.8859
0.27  18.5794
0.28  18.2729
0.29  17.9663
0.3  17.6598
0.31  17.3533
0.32  17.0468
0.33  16.7402
0.34  16.4337
0.35  16.1272
0.36  15.8207
0.37  15.5141
0.38  15.2076
0.39  14.9011
0.4  14.5946
0.41  14.1981
0.42  13.8016
0.43  13.4052
0.44  13.0087
0.45  12.6122
0.46  12.2157
0.47  11.8193
0.48  11.4228
0.49  11.0263
0.5  10.6298
0.51  10.2334
0.52  9.8369
0.53  9.44043
0.54  9.04396
0.55  8.64749
0.56  8.25101
0.57  7.85454
0.58  7.45807
0.59  7.0616
0.6  6.66513
0.61  6.16979
0.62  5.67445
0.63  5.17911
0.64  4.68377
0.65  4.18843
0.66  3.6931
0.67  3.19776
0.68  2.70242
0.69  2.20708
0.7  1.71174
0.71  1.2164
0.72  0.721064
0.73  0.225726
0.74  -0.269613
0.75  -0.764951
0.76  -1.26029
0.77  -1.75563
0.78  -2.25097
0.79  -2.74631
0.8  -3.24164
0.81  -3.9152
0.82  -4.58875
0.83  -5.2623
0.84  -5.93585
0.85  -6.60941
0.86  -7.28296
0.87  -7.95651
0.88  -8.63007
0.89  -9.30362
0.9  -9.97717
0.91  -10.6507
0.92  -11.3243
0.93  -11.9978
0.94  -12.6714
0.95  -13.3449
0.96  -14.0185
0.97  -14.692
0.98  -15.3656
0.99  -16.0391


==> fig/milneDc.txt <==
0  24.4537
0.01  24.303
0.02  24.1522
0.03  24.0015
0.04  23.8507
0.05  23.7
0.06  23.5492
0.07  23.3985
0.08  23.2478
0.09  23.097
0.1  22.9463
0.11  22.7955
0.12  22.6448
0.13  22.494
0.14  22.3433
0.15  22.1111
0.16  21.8464
0.17  21.5817
0.18  21.317
0.19  21.0522
0.2  20.7875
0.21  20.5228
0.22  20.258
0.23  19.9933
0.24  19.7286
0.25  19.4639
0.26  19.1991
0.27  18.9344
0.28  18.6697
0.29  18.3758
0.3  18.0432
0.31  17.7106
0.32  17.378
0.33  17.0454
0.34  16.7128
0.35  16.3802
0.36  16.0475
0.37  15.7149
0.38  15.3823
0.39  15.0497
0.4  14.7171
0.41  14.3845
0.42  14.0519
0.43  13.7121
0.44  13.329
0.45  12.946
0.46  12.563
0.47  12.18
0.48  11.797
0.49  11.414
0.5  11.031
0.51  10.648
0.52  10.265
0.53  9.88197
0.54  9.49897
0.55  9.11596
0.56  8.73295
0.57  8.34994
0.58  7.90499
0.59  7.44972
0.6  6.99444
0.61  6.53916
0.62  6.08389
0.63  5.62861
0.64  5.17334
0.65  4.71806
0.66  4.26278
0.67  3.80751
0.68  3.35223
0.69  2.89696
0.7  2.44168
0.71  1.98641
0.72  1.4811
0.73  0.938268
0.74  0.395437
0.75  -0.147393
0.76  -0.690224
0.77  -1.23305
0.78  -1.77589
0.79  -2.31872
0.8  -2.86155
0.81  -3.40438
0.82  -3.94721
0.83  -4.49004
0.84  -5.03287
0.85  -5.5757
0.86  -6.1655
0.87  -6.87273
0.88  -7.57997
0.89  -8.2872
0.9  -8.99443
0.91  -9.70166
0.92  -10.4089
0.93  -11.1161
0.94  -11.8234
0.95  -12.5306
0.96  -13.2378
0.97  -13.9451
0.98  -14.6523
0.99  -15.3595


==> fig/milneDe.txt <==
0  25.9714
0.01  25.7951
0.02  25.6187
0.03  25.4423
0.04  25.2659
0.05  25.0896
0.06  24.9132
0.07  24.7368
0.08  24.5605
0.09  24.3841
0.1  24.2077
0.11  23.8991
0.12  23.5905
0.13  23.2819
0.14  22.9733
0.15  22.6647
0.16  22.3561
0.17  22.0475
0.18  21.7389
0.19  21.4303
0.2  21.1216
0.21  20.7459
0.22  20.3702
0.23  19.9945
0.24  19.6187
0.25  19.243
0.26  18.8673
0.27  18.4916
0.28  18.1158
0.29  17.7401
0.3  17.3644
0.31  16.9471
0.32  16.5298
0.33  16.1126
0.34  15.6953
0.35  15.278
0.36  14.8608
0.37  14.4435
0.38  14.0263
0.39  13.609
0.4  13.1917
0.41  12.7306
0.42  12.2695
0.43  11.8083
0.44  11.3472
0.45  10.8861
0.46  10.425
0.47  9.96383
0.48  9.50271
0.49  9.04158
0.5  8.58046
0.51  8.10882
0.52  7.63719
0.53  7.16555
0.54  6.69392
0.55  6.22229
0.56  5.75065
0.57  5.27902
0.58  4.80738
0.59  4.33575
0.6  3.86412
0.61  3.35522
0.62  2.84633
0.63  2.33744
0.64  1.82854
0.65  1.31965
0.66  0.810759
0.67  0.301866
0.68  -0.207027
0.69  -0.71592
0.7  -1.22481
0.71  -1.7483
0.72  -2.2718
0.73  -2.79529
0.74  -3.31878
0.75  -3.84227
0.76  -4.36577
0.77  -4.88926
0.78  -5.41275
0.79  -5.93624
0.8  -6.45974
0.81  -7.00893
0.82  -7.55812
0.83  -8.10731
0.84  -8.6565
0.85  -9.20569
0.86  -9.75487
0.87  -10.3041
0.88  -10.8533
0.89  -11.4024
0.9  -11.9516
0.91  -12.5583
0.92  -13.165
0.93  -13.7717
0.94  -14.3783
0.95  -14.985
0.96  -15.5917
0.97  -16.1984
0.98  -16.805
0.99  -17.4117


==> fig/milneDf.txt <==
0  24.7173
0.01  24.4355
0.02  24.1537
0.03  23.8719
0.04  23.5901
0.05  23.3083
0.06  23.0265
0.07  22.7447
0.08  22.4629
0.09  22.1812
0.1  21.8994
0.11  21.6176
0.12  21.3358
0.13  21.054
0.14  20.7722
0.15  20.4904
0.16  20.2086
0.17  19.9268
0.18  19.6451
0.19  19.3633
0.2  19.0815
0.21  18.684
0.22  18.2866
0.23  17.8892
0.24  17.4917
0.25  17.0943
0.26  16.6969
0.27  16.2994
0.28  15.902
0.29  15.5046
0.3  15.1071
0.31  14.7097
0.32  14.3123
0.33  13.9148
0.34  13.5174
0.35  13.12
0.36  12.7225
0.37  12.3251
0.38  11.9277
0.39  11.5302
0.4  11.1328
0.41  10.6822
0.42  10.2316
0.43  9.78106
0.44  9.33048
0.45  8.8799
0.46  8.42931
0.47  7.97873
0.48  7.52815
0.49  7.07757
0.5  6.62698
0.51  6.1764
0.52  5.72582
0.53  5.27524
0.54  4.82465
0.55  4.37407
0.56  3.92349
0.57  3.47291
0.58  3.02232
0.59  2.57174
0.6  2.12116
0.61  1.62339
0.62  1.12562
0.63  0.627858
0.64  0.130091
0.65  -0.367676
0.66  -0.865443
0.67  -1.36321
0.68  -1.86098
0.69  -2.35874
0.7  -2.85651
0.71  -3.35428
0.72  -3.85204
0.73  -4.34981
0.74  -4.84758
0.75  -5.34535
0.76  -5.84311
0.77  -6.34088
0.78  -6.83865
0.79  -7.33641
0.8  -7.83418
0.81  -8.37786
0.82  -8.92155
0.83  -9.46523
0.84  -10.0089
0.85  -10.5526
0.86  -11.0963
0.87  -11.64
0.88  -12.1836
0.89  -12.7273
0.9  -13.271
0.91  -13.8147
0.92  -14.3584
0.93  -14.9021
0.94  -15.4457
0.95  -15.9894
0.96  -16.5331
0.97  -17.0768
0.98  -17.6205
0.99  -18.1641


==> fig/milneDg.txt <==
0  26.5519
0.01  26.4458
0.02  26.3397
0.03  26.2337
0.04  26.1276
0.05  26.0215
0.06  25.9155
0.07  25.7617
0.08  25.5125
0.09  25.2633
0.1  25.0141
0.11  24.7649
0.12  24.5157
0.13  24.2665
0.14  23.9698
0.15  23.6493
0.16  23.3289
0.17  23.0084
0.18  22.6879
0.19  22.3674
0.2  22.047
0.21  21.6797
0.22  21.3125
0.23  20.9453
0.24  20.578
0.25  20.2108
0.26  19.8436
0.27  19.4602
0.28  19.0447
0.29  18.6291
0.3  18.2135
0.31  17.798
0.32  17.3824
0.33  16.9668
0.34  16.5456
0.35  16.1216
0.36  15.6976
0.37  15.2736
0.38  14.8496
0.39  14.4256
0.4  14.0015
0.41  13.5448
0.42  13.0881
0.43  12.6315
0.44  12.1748
0.45  11.7181
0.46  11.2614
0.47  10.8025
0.48  10.3392
0.49  9.87585
0.5  9.41255
0.51  8.94924
0.52  8.48593
0.53  8.02263
0.54  7.51358
0.55  6.98165
0.56  6.44973
0.57  5.9178
0.58  5.38587
0.59  4.85395
0.6  4.32202
0.61  3.8112
0.62  3.30039
0.63  2.78957
0.64  2.27875
0.65  1.76793
0.66  1.25711
0.67  0.743114
0.68  0.222746
0.69  -0.297622
0.7  -0.81799
0.71  -1.33836
0.72  -1.85873
0.73  -2.37909
0.74  -2.90718
0.75  -3.43911
0.76  -3.97105
0.77  -4.50299
0.78  -5.03493
0.79  -5.56687
0.8  -6.0988
0.81  -6.65174
0.82  -7.20467
0.83  -7.7576
0.84  -8.31053
0.85  -8.86346
0.86  -9.4164
0.87  -9.97916
0.88  -10.5616
0.89  -11.144
0.9  -11.7264
0.91  -12.3089
0.92  -12.8913
0.93  -13.4737
0.94  -14.0874
0.95  -14.7168
0.96  -15.3462
0.97  -15.9757
0.98  -16.6051
0.99  -17.2345


==> fig/milneF1D.txt <==
0.016949	23.0578
0.0338981	23.2322
0.0508471	23.2552
0.0677962	23.1072
0.0847452	23.1305
0.101694	22.7712
0.118643	22.5447
0.135592	22.3396
0.152541	21.9395
0.16949	21.7168
0.18644	21.2764
0.203389	20.8915
0.220338	20.6264
0.237287	20.0647
0.254236	19.7016
0.271185	19.2167
0.288134	18.7212
0.305083	18.5095
0.322032	17.7418
0.338981	17.2732
0.35593	16.7573
0.372879	16.1659
0.389828	15.8176
0.406777	15.0588
0.423726	14.5005
0.440675	13.9627
0.457624	13.2773
0.474573	12.7816
0.491522	12.0513
0.508471	11.4078
0.525421	10.8586
0.54237	10.0674
0.559319	9.46333
0.576268	8.72026
0.593217	7.98862
0.610166	7.46081
0.627115	6.5198
0.644064	5.81324
0.661013	5.03846
0.677962	4.20777
0.694911	3.65511
0.71186	2.58735
0.728809	1.77115
0.745758	0.947423
0.762707	-0.00328503
0.779656	-0.774595
0.796605	-1.81949
0.813554	-2.76826
0.830503	-3.66632
0.847452	-4.7808
0.864401	-5.74254
0.881351	-6.88489
0.8983	-8.02704
0.915249	-9.05477
0.932198	-10.4526
0.949147	-11.7165
0.966096	-13.1519
0.983045	-14.7715
0.999994	-16.7943

==> fig/milneF1Dc.txt <==
0.0127525	26.2811
0.0255874	26.4451
0.0385063	26.4969
0.0515108	26.5726
0.0646027	26.2985
0.0777838	26.0272
0.0910558	25.7711
0.104421	25.5622
0.117881	25.1948
0.131438	24.7429
0.145094	24.337
0.158851	23.9759
0.172712	23.5789
0.186678	22.9928
0.200753	22.4822
0.21494	22.0144
0.229239	21.6465
0.243656	20.9107
0.258191	20.3134
0.272849	19.7589
0.287632	19.4018
0.302544	18.5549
0.317588	17.8785
0.332768	17.2471
0.348088	16.7095
0.363551	15.9528
0.379161	15.1992
0.394923	14.4954
0.410842	13.855
0.426921	13.1196
0.443167	12.2816
0.459584	11.5049
0.476178	10.7769
0.492954	10.0587
0.50992	9.11691
0.527081	8.26265
0.544444	7.44923
0.562016	6.80633
0.579807	5.68285
0.597823	4.74096
0.616073	3.83539
0.634567	3.05813
0.653315	1.93676
0.672328	0.894258
0.691618	-0.115344
0.711196	-1.06101
0.731075	-2.18128
0.751272	-3.35129
0.7718	-4.49063
0.792678	-5.59801
0.813923	-6.78528
0.835555	-8.13538
0.857597	-9.45865
0.880073	-10.7837
0.903009	-12.1155
0.926435	-13.7831
0.950383	-15.4548
0.974891	-17.2493

==> fig/noonKKKlight.txt <==
300 0.264975 0.988889 1 1 0 0
284.976 0.292314 0.988889 1 1 0 1
271.385 0.320855 0.988889 1 1 0 2
259.032 0.350581 0.988889 1 1 0 3
247.754 0.381473 0.988889 1 1 0 4
237.417 0.413512 0.988889 1 1 0 5
227.908 0.44668 0.988889 1 1 0 6
219.132 0.480958 0.988889 1 1 0 7
211.006 0.516329 0.988889 1 1 0 8
203.462 0.552774 0.988889 1 1 0 9
196.438 0.590276 0.988889 1 1 0 10
189.883 0.628817 0.988889 1 1 0 11
183.751 0.668379 0.988889 1 1 0 12
178.004 0.708945 0.988889 1 1 0 13
172.604 0.750497 0.988889 1 1 0 14
167.523 0.793018 0.988889 1 1 0 15
162.732 0.836492 0.988889 1 1 0 16
158.208 0.8809 0.988889 1 1 0 17
153.928 0.926227 0.988889 1 1 0 18
149.874 0.972455 0.988889 1 1 0 19
146.028 1.01957 0.988889 1 1 0 20
142.374 1.06755 0.988889 1 1 0 21
138.899 1.11638 0.988889 1 1 0 22
135.59 1.16605 0.988889 1 1 0 23
132.434 1.21654 0.988889 1 1 0 24
129.422 1.26783 0.988889 1 1 0 25
126.544 1.31991 0.988889 1 1 0 26
123.791 1.37276 0.988889 1 1 0 27
121.155 1.42637 0.988889 1 1 0 28
118.63 1.48072 0.988889 1 1 0 29
116.207 1.5358 0.988889 1 1 0 30
113.881 1.59158 0.988889 1 1 0 31
111.647 1.64806 0.988889 1 1 0 32
109.499 1.70522 0.988889 1 1 0 33
107.431 1.76304 0.988889 1 1 0 34
105.441 1.82152 0.988889 1 1 0 35
103.523 1.88063 0.988889 1 1 0 36
101.673 1.94036 0.988889 1 1 0 37
99.8881 2.0007 0.988889 1 1 0 38
98.165 2.06163 0.988889 1 1 0 39
96.5003 2.12314 0.988889 1 1 0 40
94.8911 2.18521 0.988889 1 1 0 41
93.3347 2.24784 0.988889 1 1 0 42
91.8285 2.311 0.988889 1 1 0 43
90.3702 2.37468 0.988889 1 1 0 44
88.9574 2.43887 0.988889 1 1 0 45
87.5882 2.50356 0.988889 1 1 0 46
86.2604 2.56873 0.988889 1 1 0 47
84.9724 2.63437 0.988889 1 1 0 48
83.7222 2.70046 0.988889 1 1 0 49
82.5083 2.767 0.988889 1 1 0 50
81.329 2.83397 0.988889 1 1 0 51
80.183 2.90135 0.988889 1 1 0 52
79.0689 2.96914 0.988889 1 1 0 53
77.9853 3.03732 0.988889 1 1 0 54
76.931 3.10588 0.988889 1 1 0 55
75.9048 3.17481 0.988889 1 1 0 56
74.9056 3.2441 0.988889 1 1 0 57
73.9324 3.31372 0.988889 1 1 0 58
72.9842 3.38368 0.988889 1 1 0 59
72.06 3.45396 0.988889 1 1 0 60
71.1588 3.52454 0.988889 1 1 0 61
70.28 3.59542 0.988889 1 1 0 62
69.4226 3.66659 0.988889 1 1 0 63
68.5859 3.73802 0.988889 1 1 0 64
67.769 3.80972 0.988889 1 1 0 65
66.9715 3.88167 0.988889 1 1 0 66
66.1924 3.95386 0.988889 1 1 0 67
65.4313 4.02628 0.988889 1 1 0 68
64.6875 4.09891 0.988889 1 1 0 69
63.9604 4.17175 0.988889 1 1 0 70
63.2495 4.24479 0.988889 1 1 0 71
62.5542 4.31802 0.988889 1 1 0 72
61.874 4.39141 0.988889 1 1 0 73
61.2085 4.46498 0.988889 1 1 0 74
60.5571 4.5387 0.988889 1 1 0 75
59.9195 4.61256 0.988889 1 1 0 76
59.2951 4.68655 0.988889 1 1 0 77
58.6836 4.76068 0.988889 1 1 0 78
58.0846 4.83491 0.988889 1 1 0 79
57.4977 4.90925 0.988889 1 1 0 80
56.9225 4.98369 0.988889 1 1 0 81
56.3588 5.05821 0.988889 1 1 0 82
55.8061 5.13281 0.988889 1 1 0 83
55.2641 5.20748 0.988889 1 1 0 84
54.7325 5.28221 0.988889 1 1 0 85
54.2111 5.35698 0.988889 1 1 0 86
53.6995 5.4318 0.988889 1 1 0 87
53.1975 5.50664 0.988889 1 1 0 88
52.7048 5.58151 0.988889 1 1 0 89
52.2211 5.6564 0.988889 1 1 0 90
51.7463 5.73129 0.988889 1 1 0 91
51.2799 5.80617 0.988889 1 1 0 92
50.822 5.88105 0.988889 1 1 0 93
50.3721 5.9559 0.988889 1 1 0 94
49.9301 6.03073 0.988889 1 1 0 95
49.4958 6.10552 0.988889 1 1 0 96
49.069 6.18027 0.988889 1 1 0 97
48.6495 6.25496 0.988889 1 1 0 98
48.2371 6.3296 0.988889 1 1 0 99
47.8316 6.40417 0.988889 1 1 0 100
47.4329 6.47866 0.988889 1 1 0 101
47.0408 6.55307 0.988889 1 1 0 102
46.6551 6.62739 0.988889 1 1 0 103
46.2757 6.70162 0.988889 1 1 0 104
45.9024 6.77574 0.988889 1 1 0 105
45.5351 6.84975 0.988889 1 1 0 106
45.1736 6.92364 0.988889 1 1 0 107
44.8179 6.99741 0.988889 1 1 0 108
44.4676 7.07104 0.988889 1 1 0 109
44.1228 7.14454 0.988889 1 1 0 110
43.7833 7.21789 0.988889 1 1 0 111
43.449 7.29109 0.988889 1 1 0 112
43.1198 7.36413 0.988889 1 1 0 113
42.7955 7.437 0.988889 1 1 0 114
42.4761 7.5097 0.988889 1 1 0 115
42.1614 7.58223 0.988889 1 1 0 116
41.8513 7.65457 0.988889 1 1 0 117
41.5457 7.72672 0.988889 1 1 0 118
41.2446 7.79868 0.988889 1 1 0 119
40.9478 7.87044 0.988889 1 1 0 120
40.6553 7.94198 0.988889 1 1 0 121
40.3669 8.01332 0.988889 1 1 0 122
40.0825 8.08444 0.988889 1 1 0 123
39.8022 8.15533 0.988889 1 1 0 124
39.5257 8.22599 0.988889 1 1 0 125
39.253 8.29642 0.988889 1 1 0 126
38.9841 8.36661 0.988889 1 1 0 127
38.7189 8.43655 0.988889 1 1 0 128
38.4572 8.50624 0.988889 1 1 0 129
38.199 8.57568 0.988889 1 1 0 130
37.9443 8.64486 0.988889 1 1 0 131
37.693 8.71377 0.988889 1 1 0 132
37.445 8.78241 0.988889 1 1 0 133
37.2002 8.85078 0.988889 1 1 0 134
36.9586 8.91886 0.988889 1 1 0 135
36.7201 8.98666 0.988889 1 1 0 136
36.4846 9.05418 0.988889 1 1 0 137
36.2522 9.1214 0.988889 1 1 0 138
36.0227 9.18832 0.988889 1 1 0 139
35.7961 9.25494 0.988889 1 1 0 140
35.5723 9.32126 0.988889 1 1 0 141
35.3513 9.38727 0.988889 1 1 0 142
35.1331 9.45296 0.988889 1 1 0 143
34.9175 9.51833 0.988889 1 1 0 144
34.7045 9.58338 0.988889 1 1 0 145
34.4942 9.64811 0.988889 1 1 0 146
34.2863 9.71251 0.988889 1 1 0 147
34.081 9.77657 0.988889 1 1 0 148
33.8781 9.8403 0.988889 1 1 0 149
33.6776 9.90369 0.988889 1 1 0 150
33.4795 9.96673 0.988889 1 1 0 151
33.2836 10.0294 0.988889 1 1 0 152
33.0901 10.0918 0.988889 1 1 0 153
32.8988 10.1538 0.988889 1 1 0 154
32.7097 10.2154 0.988889 1 1 0 155
32.5227 10.2767 0.988889 1 1 0 156
32.3379 10.3376 0.988889 1 1 0 157
32.1552 10.3981 0.988889 1 1 0 158
31.9745 10.4583 0.988889 1 1 0 159
31.7958 10.5181 0.988889 1 1 0 160
31.6192 10.5776 0.988889 1 1 0 161
31.4444 10.6366 0.988889 1 1 0 162
31.2716 10.6953 0.988889 1 1 0 163
31.1007 10.7536 0.988889 1 1 0 164
30.9317 10.8115 0.988889 1 1 0 165
30.7644 10.869 0.988889 1 1 0 166
30.599 10.9261 0.988889 1 1 0 167
30.4353 10.9829 0.988889 1 1 0 168
30.2734 11.0392 0.988889 1 1 0 169
30.1132 11.0952 0.988889 1 1 0 170
29.9547 11.1507 0.988889 1 1 0 171
29.7979 11.2058 0.988889 1 1 0 172
29.6426 11.2606 0.988889 1 1 0 173
29.489 11.3149 0.988889 1 1 0 174
29.337 11.3689 0.988889 1 1 0 175
29.1865 11.4224 0.988889 1 1 0 176
29.0376 11.4755 0.988889 1 1 0 177
28.8902 11.5282 0.988889 1 1 0 178
28.7442 11.5805 0.988889 1 1 0 179
28.5998 11.6323 0.988889 1 1 0 180
28.4567 11.6838 0.988889 1 1 0 181
28.3151 11.7348 0.988889 1 1 0 182
28.1749 11.7854 0.988889 1 1 0 183
28.0361 11.8356 0.988889 1 1 0 184
27.8987 11.8854 0.988889 1 1 0 185
27.7626 11.9347 0.988889 1 1 0 186
27.6278 11.9836 0.988889 1 1 0 187
27.4943 12.0321 0.988889 1 1 0 188
27.3621 12.0801 0.988889 1 1 0 189
27.2311 12.1278 0.988889 1 1 0 190
27.1014 12.1749 0.988889 1 1 0 191
26.973 12.2217 0.988889 1 1 0 192
26.8457 12.268 0.988889 1 1 0 193
26.7197 12.3139 0.988889 1 1 0 194
26.5948 12.3594 0.988889 1 1 0 195
26.4711 12.4044 0.988889 1 1 0 196
26.3485 12.449 0.988889 1 1 0 197
26.2271 12.4931 0.988889 1 1 0 198
26.1068 12.5369 0.988889 1 1 0 199
25.9875 12.5801 0.988889 1 1 0 200
25.9374 12.5983 0.988889 1 1 0 201
25.8873 11.6697 0.845289 0.8 0.888889 1 202
25.8371 8.29846 0.514457 0.5 0.555556 4 203
25.7872 6.95875 0.370803 0.4 0.444444 5 204
25.7369 5.4804 0.299332 0.3 0.333333 6 205
25.6869 5.48797 0.272213 0.3 0.333333 6 206
25.6369 5.49554 0.285167 0.3 0.333333 6 207
25.5868 5.50311 0.276428 0.3 0.333333 6 208
25.5367 5.51068 0.325459 0.3 0.333333 6 209
25.4866 7.01688 0.405064 0.4 0.444444 5 210
25.4364 9.63625 0.636665 0.6 0.666667 3 211
25.3863 12.7975 0.999726 1 1 0 212
25.3361 12.8155 0.991172 1 1 0 213
25.2862 12.8335 0.902927 0.9 1 0 214
25.236 12.8515 0.988889 1 1 0 215
25.186 12.8695 0.988889 1 1 0 216
25.1357 12.8875 0.988889 1 1 0 217
25.0857 12.9054 0.988889 1 1 0 218
25.0357 12.9233 0.997772 1 1 0 219
24.9854 12.9412 0.988889 1 1 0 220
24.9354 10.9248 0.749146 0.7 0.777778 2 221
24.8853 7.13206 0.409799 0.4 0.444444 5 222
24.8353 5.61569 0.289375 0.3 0.333333 6 223
24.7852 5.62311 0.229588 0.2 0.333333 6 224
24.7349 3.94404 0.197931 0.2 0.222222 7 225
24.6849 5.63794 0.226361 0.2 0.333333 6 226
24.6348 3.95433 0.199589 0.2 0.222222 7 227
24.5847 3.95946 0.149105 0.1 0.222222 7 228
24.5347 3.96458 0.14753 0.1 0.222222 7 229
24.4846 3.96969 0.1356 0.1 0.222222 7 230
24.4343 3.97481 0.138852 0.1 0.222222 7 231
24.3843 3.9799 0.138778 0.1 0.222222 7 232
24.3343 3.98498 0.145173 0.1 0.222222 7 233
24.284 3.99006 0.157396 0.2 0.222222 7 234
24.234 3.99512 0.175955 0.2 0.222222 7 235
24.184 4.00016 0.208508 0.2 0.222222 7 236
24.1338 5.71841 0.271982 0.3 0.333333 6 237
24.0836 7.28235 0.402457 0.4 0.444444 5 238
24.0336 8.71011 0.49926 0.5 0.555556 4 239
23.9835 12.2928 0.821682 0.8 0.888889 1 240
23.9334 13.3112 0.988889 1 1 0 241
23.8833 13.3285 0.988889 1 1 0 242
23.8332 13.3457 0.988889 1 1 0 243
23.7831 13.3629 0.998214 1 1 0 244
23.7331 11.2754 0.747995 0.7 0.777778 2 245
23.6828 10.0936 0.666065 0.7 0.666667 3 246
23.6328 13.4142 0.988889 1 1 0 247
23.5827 8.80887 0.454403 0.5 0.555556 4 248
23.5325 11.3321 0.71069 0.7 0.777778 2 249
23.4824 10.1437 0.599669 0.6 0.666667 3 250
23.4324 7.40052 0.404019 0.4 0.444444 5 251
23.3823 4.07921 0.182593 0.2 0.222222 7 252
23.3321 4.08404 0.184066 0.2 0.222222 7 253
23.2822 4.08882 0.181523 0.2 0.222222 7 254
23.232 7.43598 0.406058 0.4 0.444444 5 255
23.182 13.5658 0.988578 1 1 0 256
23.1317 5.85922 0.231187 0.2 0.333333 6 257
23.0817 4.10786 0.141239 0.1 0.222222 7 258
23.0316 4.11257 0.177346 0.2 0.222222 7 259
22.9815 7.47964 0.38238 0.4 0.444444 5 260
22.9314 10.2786 0.592303 0.6 0.666667 3 261
22.8814 5.89296 0.297228 0.3 0.333333 6 262
22.8312 4.13123 0.173326 0.2 0.222222 7 263
22.7811 4.13585 0.144848 0.1 0.222222 7 264
22.7311 4.14044 0.204731 0.2 0.222222 7 265
22.6809 8.99833 0.483083 0.5 0.555556 4 266
22.6307 13.7452 0.988889 1 1 0 267
22.5807 11.5918 0.721364 0.7 0.777778 2 268
22.5306 13.777 0.994407 1 1 0 269
22.4805 4.16311 0.218703 0.2 0.222222 7 270
22.4304 4.16757 0.213785 0.2 0.222222 7 271
22.3804 13.8242 0.986943 1 1 0 272
22.3302 4.17643 0.167309 0.2 0.222222 7 273
22.2802 4.18083 0.126969 0.1 0.222222 7 274
22.23 4.18521 0.158471 0.2 0.222222 7 275
22.1798 4.18956 0.139468 0.1 0.222222 7 276
22.1298 7.62128 0.415454 0.4 0.444444 5 277
22.0798 13.9166 0.988889 1 1 0 278
22.0297 7.63714 0.377142 0.4 0.444444 5 279
21.9795 10.4978 0.617195 0.6 0.666667 3 280
21.9293 9.14547 0.540954 0.5 0.555556 4 281
21.8793 13.9767 0.998101 1 1 0 282
21.8291 13.9916 0.988889 1 1 0 283
21.7791 10.5413 0.590886 0.6 0.666667 3 284
21.7291 6.03836 0.283855 0.3 0.333333 6 285
21.679 11.8188 0.723264 0.7 0.777778 2 286
21.6288 4.23565 0.152912 0.2 0.222222 7 287
21.5787 6.05589 0.222756 0.2 0.333333 6 288
21.4284 6.07303 0.291456 0.3 0.333333 6 291
21.3783 11.8892 0.776918 0.8 0.777778 2 292
21.3282 10.6349 0.657531 0.7 0.666667 3 293
21.2781 4.26314 0.203667 0.2 0.222222 7 294
21.228 7.75687 0.413776 0.4 0.444444 5 295
21.1779 14.1756 0.988889 1 1 0 296
21.1278 14.1891 0.893696 0.9 1 0 297
21.0776 6.11143 0.275766 0.3 0.333333 6 298
21.0275 4.28179 0.146822 0.1 0.222222 7 299
20.9776 4.28541 0.192761 0.2 0.222222 7 300
20.7771 4.29955 0.164137 0.2 0.222222 7 304
20.727 4.30298 0.198665 0.2 0.222222 7 305
20.677 14.305 0.960376 1 1 0 306
20.6268 9.36788 0.474938 0.5 0.555556 4 307
20.5767 9.37541 0.49226 0.5 0.555556 4 308
20.4264 10.802 0.664646 0.7 0.666667 3 311
20.3763 4.32592 0.119825 0.1 0.222222 7 312
20.3262 14.3883 0.988889 1 1 0 313
20.2762 4.33209 0.134973 0.1 0.222222 7 314
19.9755 9.45859 0.523553 0.5 0.555556 4 320
19.9253 13.3746 0.843313 0.8 0.888889 1 321
19.8753 6.2227 0.329377 0.3 0.333333 6 322
19.8251 14.4952 0.969132 1 1 0 323
19.7751 6.23031 0.227172 0.2 0.333333 6 324
19.725 14.5147 0.988889 1 1 0 325
19.6748 4.36523 0.19592 0.2 0.222222 7 326
19.5747 4.37005 0.196284 0.2 0.222222 7 328
19.5246 4.37238 0.114066 0.1 0.222222 7 329
19.4244 4.37688 0.156576 0.2 0.222222 7 331
19.3743 7.96718 0.388116 0.4 0.444444 5 332
19.3242 13.4752 0.802941 0.8 0.888889 1 333
19.2741 6.26385 0.321368 0.3 0.333333 6 334
19.224 9.54131 0.445333 0.4 0.555556 4 335
19.0737 4.39082 0.127558 0.1 0.222222 7 338
19.0236 14.6318 0.931087 0.9 1 0 339
18.9735 6.28006 0.226914 0.2 0.333333 6 340
18.6729 4.40307 0.185933 0.2 0.222222 7 346
18.6228 6.29488 0.222924 0.2 0.333333 6 347
18.4725 6.29979 0.232516 0.2 0.333333 6 350
18.3723 4.40943 0.200847 0.2 0.222222 7 352
18.3222 8.02799 0.417053 0.4 0.444444 5 353
18.2721 4.41097 0.167565 0.2 0.222222 7 354
18.1719 6.30683 0.288377 0.3 0.333333 6 356
18.0216 8.03516 0.397219 0.4 0.444444 5 359
17.7711 4.41408 0.135236 0.1 0.222222 7 364
17.6208 11.06 0.613028 0.6 0.666667 3 367
17.5707 14.7405 0.994248 1 1 0 368
17.5206 4.41254 0.118428 0.1 0.222222 7 369
17.3703 8.03242 0.370328 0.4 0.444444 5 372
17.2701 4.40877 0.115385 0.1 0.222222 7 374
17.22 14.7333 0.998808 1 1 0 375
17.1699 6.3002 0.299823 0.3 0.333333 6 376
17.1198 14.7285 0.952444 1 1 0 377
17.0697 6.2967 0.272866 0.3 0.333333 6 378
17.0196 4.40264 0.15046 0.2 0.222222 7 379
16.9695 12.3653 0.776123 0.8 0.777778 2 380
16.9194 9.58989 0.500788 0.5 0.555556 4 381
16.8693 6.28799 0.253753 0.3 0.333333 6 382
16.8192 6.28545 0.311638 0.3 0.333333 6 383
16.7691 11.0222 0.597759 0.6 0.666667 3 384
16.719 8.00131 0.414537 0.4 0.444444 5 385
16.6689 14.6905 0.913236 0.9 1 0 386
16.6188 12.3338 0.718123 0.7 0.777778 2 387
16.5687 7.98964 0.359361 0.4 0.444444 5 388
16.5186 6.26702 0.26726 0.3 0.333333 6 389
16.4685 10.9914 0.664463 0.7 0.666667 3 390
16.4184 9.546 0.469021 0.5 0.555556 4 391
16.3683 14.6494 0.988889 1 1 0 392
16.3182 12.295 0.694354 0.7 0.777778 2 393
16.2681 9.52813 0.464443 0.5 0.555556 4 394
16.218 14.6237 0.994682 1 1 0 395
16.1679 14.6144 0.922798 0.9 1 0 396
16.1178 10.9427 0.582094 0.6 0.666667 3 397
16.0677 14.5946 0.98889 1 1 0 398
16.0176 14.584 0.98889 1 1 0 399
15.9676 12.235 0.74304 0.7 0.777778 2 400
15.9175 14.5618 0.900513 0.9 1 0 401
15.8674 14.55 0.93925 0.9 1 0 402
15.8173 14.5378 0.998917 1 1 0 403
15.7672 14.5252 0.978894 1 1 0 404
15.7171 14.5121 0.996638 1 1 0 405
15.667 14.4986 0.988889 1 1 0 406
15.6169 14.4847 0.999622 1 1 0 407
15.5668 14.4703 0.988889 1 1 0 408
15.5167 14.4555 0.988889 1 1 0 409
15.4666 14.4402 0.988889 1 1 0 410
15.4165 14.4245 0.988889 1 1 0 411
15.3664 14.4083 0.988889 1 1 0 412
15.3163 14.3916 0.988889 1 1 0 413
15.2662 14.3745 0.988889 1 1 0 414
15.2161 14.3568 0.988889 1 1 0 415
15.166 14.3388 0.988889 1 1 0 416
15.1159 14.3202 0.988889 1 1 0 417
15.0658 14.3011 0.988889 1 1 0 418
15.0157 14.2815 0.988889 1 1 0 419
14.9656 14.2614 0.988889 1 1 0 420
14.9155 14.2409 0.988889 1 1 0 421
14.8654 14.2198 0.988889 1 1 0 422
14.8153 14.1982 0.988889 1 1 0 423
14.7652 14.1761 0.988889 1 1 0 424
14.7151 14.1534 0.988889 1 1 0 425
14.665 14.1303 0.988889 1 1 0 426
14.6149 14.1066 0.988889 1 1 0 427
14.5648 14.0823 0.988889 1 1 0 428
14.5147 14.0575 0.988889 1 1 0 429
14.4646 14.0322 0.988889 1 1 0 430
14.4145 14.0063 0.988889 1 1 0 431
14.3644 13.9799 0.98889 1 1 0 432
14.3143 13.9528 0.988889 1 1 0 433
14.2642 13.9253 0.98889 1 1 0 434
14.2141 13.8971 0.988889 1 1 0 435
14.164 12.7916 0.880949 0.9 0.888889 1 436
14.1139 12.7644 0.793239 0.8 0.888889 1 437
14.0638 11.5772 0.676881 0.7 0.777778 2 438
14.0137 13.7788 0.942491 0.9 1 0 439
13.9636 8.92102 0.447853 0.4 0.555556 4 440
13.9135 13.716 0.945559 0.9 1 0 441
13.8634 13.6837 0.959853 1 1 0 442
13.8133 13.6509 0.98889 1 1 0 443
13.7632 7.37367 0.342875 0.3 0.444444 5 444
13.7131 11.3844 0.737479 0.7 0.777778 2 445
13.663 11.3549 0.676921 0.7 0.777778 2 446
13.6129 13.5131 0.968624 1 1 0 447
13.5628 7.29471 0.339436 0.3 0.444444 5 448
13.5127 5.70336 0.24947 0.2 0.333333 6 449
13.4626 5.68684 0.227021 0.2 0.333333 6 450
13.4125 7.23187 0.356466 0.4 0.444444 5 451
13.3624 13.3267 0.999621 1 1 0 452
13.3123 5.6357 0.267713 0.3 0.333333 6 453
13.2622 3.92692 0.138559 0.1 0.222222 7 454
12.7612 3.79302 0.118044 0.1 0.222222 7 464
10.0558 4.94207 0.382791 0.4 0.444444 5 518
10.0057 3.83689 0.247095 0.2 0.333333 6 519
9.9055 6.64238 0.605938 0.6 0.666667 3 521
9.85539 2.60935 0.154938 0.2 0.222222 7 522
9.8053 3.68749 0.238735 0.2 0.333333 6 523
9.75521 7.23912 0.672474 0.7 0.777778 2 524
9.70509 2.53047 0.203383 0.2 0.222222 7 525
9.65499 5.46603 0.495107 0.5 0.555556 4 526
9.60489 6.23837 0.655764 0.7 0.666667 3 527
9.55481 3.49564 0.330502 0.3 0.333333 6 528
9.50471 5.28717 0.449125 0.4 0.555556 4 529
9.4546 8.11928 0.909266 0.9 1 0 530
9.35439 3.33846 0.275673 0.3 0.333333 6 532
8.80331 2.03356 0.122361 0.1 0.222222 7 543
8.05181 3.98874 0.574836 0.6 0.666667 3 558
8.00171 1.57706 0.205762 0.2 0.222222 7 559
7.90149 3.76727 0.652617 0.7 0.666667 3 561
7.85141 3.6938 0.606187 0.6 0.666667 3 562
7.80131 2.06701 0.224202 0.2 0.333333 6 563
7.7512 1.43659 0.198198 0.2 0.222222 7 564
7.70109 3.47457 0.560208 0.6 0.666667 3 565
7.65111 2.95213 0.514799 0.5 0.555556 4 566
7.601 1.35374 0.21178 0.2 0.222222 7 567
7.55089 1.32639 0.155017 0.2 0.222222 7 568
7.50081 1.29921 0.187377 0.2 0.222222 7 569
7.4507 2.26272 0.43355 0.4 0.444444 5 570
7.4007 1.74741 0.279538 0.3 0.333333 6 571
7.3506 2.97404 0.60497 0.6 0.666667 3 572
7.3005 2.52232 0.514356 0.5 0.555556 4 573
7.2504 2.06243 0.397102 0.4 0.444444 5 574
7.20031 2.76564 0.637948 0.6 0.666667 3 575
7.15019 3.62382 0.996151 1 1 0 576
7.1001 2.28542 0.46266 0.5 0.555556 4 577
7.0501 3.44021 0.976288 1 1 0 578
7.00001 3.34949 0.980441 1 1 0 579
5.57172 1.2406 0.987699 1 1 0 580
5.5217 1.18785 0.989054 1 1 0 581
5.47168 0.97297 0.738422 0.7 0.777778 2 582
5.42166 1.08728 0.988889 1 1 0 583
5.37164 0.813377 0.571043 0.6 0.666667 3 584
5.32162 0.422698 0.142013 0.1 0.222222 7 585
5.2716 0.41261 0.16049 0.2 0.222222 7 586
5.22158 0.40306 0.195469 0.2 0.222222 7 587
5.17156 0.551874 0.425034 0.4 0.444444 5 588
5.02152 0.609211 0.637277 0.6 0.666667 3 591
4.82144 0.346157 0.205244 0.2 0.222222 7 595
4.7214 0.51319 0.720569 0.7 0.777778 2 597
4.62136 0.330572 0.145144 0.1 0.222222 7 599
4.57134 0.435228 0.609852 0.6 0.666667 3 600
4.52132 0.400179 0.491625 0.5 0.555556 4 601
4.4713 0.427242 0.689759 0.7 0.777778 2 602
4.42128 0.44208 0.992061 1 1 0 603
4.37126 0.426004 0.988889 1 1 0 604
4.32124 0.411292 0.988889 1 1 0 605
4.27124 0.397915 0.988889 1 1 0 606
4.22122 0.385828 0.988889 1 1 0 607
4.1712 0.369441 0.855323 0.9 0.888889 1 608
4.12118 0.346395 0.463336 0.5 0.555556 4 609
4.07116 0.334666 0.269153 0.3 0.333333 6 610
4.02114 0.332468 0.176729 0.2 0.222222 7 611
3.97112 0.335725 0.113866 0.1 0.222222 7 612
3.77104 0.353226 0.171785 0.2 0.222222 7 616
3.3209 0.385116 0.455069 0.5 0.555556 4 625
3.27088 0.392675 0.475475 0.5 0.555556 4 626
3.22086 0.40076 0.535962 0.5 0.555556 4 627
3.0208 0.465813 0.267502 0.3 0.333333 6 631
2.97077 0.398642 1 1 1 0 632
2.92076 0.408157 1 1 1 0 633
2.87073 0.418202 1 1 1 0 634
2.82072 0.42877 1 1 1 0 635
2.7707 0.439865 1 1 1 0 636
2.72067 0.451494 1 1 1 0 637
2.67068 0.463652 1 1 1 0 638
2.62066 0.476364 1 1 1 0 639
2.57065 0.489634 1 1 1 0 640
2.52063 0.503482 1 1 1 0 641
2.4706 0.517922 1 1 1 0 642
2.42058 0.532969 1 1 1 0 643
2.37059 0.548641 1 1 1 0 644
2.32056 0.564975 1 1 1 0 645
2.27054 0.581984 1 1 1 0 646
2.22053 0.599695 1 1 1 0 647
2.1705 0.61814 1 1 1 0 648
2.12049 0.637335 1 1 1 0 649
2.07046 0.657317 1 1 1 0 650
2.02046 0.678101 1 1 1 0 651
1.97044 0.699725 1 1 1 0 652
1.92042 0.722211 1 1 1 0 653
1.87041 0.745571 1 1 1 0 654
1.82038 0.769833 1 1 1 0 655
1.77036 0.794997 1 1 1 0 656
1.72034 0.82107 1 1 1 0 657
1.67032 0.848045 1 1 1 0 658
1.6203 0.875903 1 1 1 0 659
1.57028 0.904603 1 1 1 0 660
1.52026 0.934085 1 1 1 0 661
1.3702 1.12536 0.630501 0.6 0.666667 3 664
0.869999 1.515 0.31 0.3 0.333333 6 674
0.814129 1.45732 0.386695 0.4 0.444444 5 675
0.750662 1.33321 0.571784 0.6 0.666667 3 676
0.673092 1.24841 0.563867 0.6 0.666667 3 677
0.595523 1.10435 0.665329 0.7 0.666667 3 678
0.493663 0.788552 0.697828 0.7 0.777778 2 679
0.429804 0.564242 0.769315 0.8 0.777778 2 680


==> fig/noonKKKtempe.txt <==
0.0787425  21.5889
0.0887425  21.5854
0.0987425  21.5887
0.108743  21.613
0.118743  24.9551
0.128743  32.3688
0.138743  36.7852
0.148743  38.4066
0.158743  39.3681
0.168743  39.7332
0.178743  39.8602
0.188743  39.7378
0.198743  39.5886
0.208743  39.3344
0.218743  39.0674
0.228743  38.7602
0.238743  38.3584
0.248743  37.9412
0.258743  37.524
0.268743  37.1046
0.278743  36.6799
0.288743  36.0205
0.298743  35.3745
0.308743  34.764
0.318743  34.1535
0.328743  33.4736
0.338743  32.7269
0.348743  31.9802
0.358743  31.2541
0.368743  30.4788
0.378743  29.6343
0.388743  28.7898
0.398743  27.9496
0.408743  27.102
0.418743  26.2426
0.428743  25.383
0.438743  24.5234
0.448743  23.6623
0.458743  22.7993
0.468743  21.8984
0.478743  20.996
0.488743  20.0936
0.498743  19.1947
0.508743  18.2955
0.518743  17.3968
0.528743  16.4995
0.538743  15.6078
0.548743  14.6842
0.558743  13.7655
0.568743  12.8523
0.578743  11.9343
0.588743  11.0163
0.598743  10.0843
0.608743  9.09451
0.618743  8.08334
0.628743  7.06911
0.638743  6.06007
0.648743  5.14249
0.658743  4.23761
0.668743  3.3263
0.678743  2.41008
0.688743  1.49485
0.698743  0.555946
0.708743  -0.384785
0.718743  -1.32232
0.728743  -2.25201
0.738743  -3.18684
0.748743  -4.15886
0.758743  -5.134
0.768743  -6.12361
0.778743  -7.08476
0.788743  -7.99676
0.798743  -8.90876
0.808743  -9.82076
0.818743  -10.7918
0.828743  -11.8018
0.838743  -12.8187
0.848743  -13.8355
0.858743  -14.8524
0.868743  -15.8812
0.878743  -16.8832
0.888743  -17.883
0.898743  -18.8865
0.908743  -19.9037
0.918743  -20.9182
0.928743  -21.9808
0.938743  -23.0856
0.948743  -24.1994
0.958743  -25.3494
0.968743  -26.5761
0.978743  -27.828
0.988743  -29.1009
0.998743  -30.3738


==> fig/noonKKlight.txt <==
300 0.249278 0.988889 1 1 0 0
284.976 0.274923 0.988889 1 1 0 1
271.385 0.301685 0.988889 1 1 0 2
259.032 0.329545 0.988889 1 1 0 3
247.754 0.358485 0.988889 1 1 0 4
237.417 0.388487 0.988889 1 1 0 5
227.908 0.419532 0.988889 1 1 0 6
219.132 0.451603 0.988889 1 1 0 7
211.006 0.484681 0.988889 1 1 0 8
203.462 0.518749 0.988889 1 1 0 9
196.438 0.553789 0.988889 1 1 0 10
189.883 0.589783 0.988889 1 1 0 11
183.751 0.626715 0.988889 1 1 0 12
178.004 0.664566 0.988889 1 1 0 13
172.604 0.70332 0.988889 1 1 0 14
167.523 0.742959 0.988889 1 1 0 15
162.732 0.783467 0.988889 1 1 0 16
158.208 0.824828 0.988889 1 1 0 17
153.928 0.867023 0.988889 1 1 0 18
149.874 0.910038 0.988889 1 1 0 19
146.028 0.953855 0.988889 1 1 0 20
142.374 0.998459 0.988889 1 1 0 21
138.899 1.04383 0.988889 1 1 0 22
135.59 1.08996 0.988889 1 1 0 23
132.434 1.13683 0.988889 1 1 0 24
129.422 1.18442 0.988889 1 1 0 25
126.544 1.23271 0.988889 1 1 0 26
123.791 1.2817 0.988889 1 1 0 27
121.155 1.33137 0.988889 1 1 0 28
118.63 1.38169 0.988889 1 1 0 29
116.207 1.43267 0.988889 1 1 0 30
113.881 1.48427 0.988889 1 1 0 31
111.647 1.53649 0.988889 1 1 0 32
109.499 1.58931 0.988889 1 1 0 33
107.431 1.64272 0.988889 1 1 0 34
105.441 1.6967 0.988889 1 1 0 35
103.523 1.75125 0.988889 1 1 0 36
101.673 1.80633 0.988889 1 1 0 37
99.8881 1.86195 0.988889 1 1 0 38
98.165 1.91808 0.988889 1 1 0 39
96.5003 1.97471 0.988889 1 1 0 40
94.8911 2.03184 0.988889 1 1 0 41
93.3347 2.08944 0.988889 1 1 0 42
91.8285 2.1475 0.988889 1 1 0 43
90.3702 2.20601 0.988889 1 1 0 44
88.9574 2.26496 0.988889 1 1 0 45
87.5882 2.32432 0.988889 1 1 0 46
86.2604 2.3841 0.988889 1 1 0 47
84.9724 2.44428 0.988889 1 1 0 48
83.7222 2.50484 0.988889 1 1 0 49
82.5083 2.56577 0.988889 1 1 0 50
81.329 2.62706 0.988889 1 1 0 51
80.183 2.6887 0.988889 1 1 0 52
79.0689 2.75067 0.988889 1 1 0 53
77.9853 2.81296 0.988889 1 1 0 54
76.931 2.87557 0.988889 1 1 0 55
75.9048 2.93847 0.988889 1 1 0 56
74.9056 3.00166 0.988889 1 1 0 57
73.9324 3.06513 0.988889 1 1 0 58
72.9842 3.12886 0.988889 1 1 0 59
72.06 3.19285 0.988889 1 1 0 60
71.1588 3.25707 0.988889 1 1 0 61
70.28 3.32153 0.988889 1 1 0 62
69.4226 3.3862 0.988889 1 1 0 63
68.5859 3.45108 0.988889 1 1 0 64
67.769 3.51617 0.988889 1 1 0 65
66.9715 3.58143 0.988889 1 1 0 66
66.1924 3.64688 0.988889 1 1 0 67
65.4313 3.71249 0.988889 1 1 0 68
64.6875 3.77826 0.988889 1 1 0 69
63.9604 3.84417 0.988889 1 1 0 70
63.2495 3.91021 0.988889 1 1 0 71
62.5542 3.97639 0.988889 1 1 0 72
61.874 4.04268 0.988889 1 1 0 73
61.2085 4.10907 0.988889 1 1 0 74
60.5571 4.17556 0.988889 1 1 0 75
59.9195 4.24214 0.988889 1 1 0 76
59.2951 4.30879 0.988889 1 1 0 77
58.6836 4.37551 0.988889 1 1 0 78
58.0846 4.44229 0.988889 1 1 0 79
57.4977 4.50912 0.988889 1 1 0 80
56.9225 4.576 0.988889 1 1 0 81
56.3588 4.6429 0.988889 1 1 0 82
55.8061 4.70982 0.988889 1 1 0 83
55.2641 4.77676 0.988889 1 1 0 84
54.7325 4.84371 0.988889 1 1 0 85
54.2111 4.91065 0.988889 1 1 0 86
53.6995 4.97758 0.988889 1 1 0 87
53.1975 5.04449 0.988889 1 1 0 88
52.7048 5.11138 0.988889 1 1 0 89
52.2211 5.17823 0.988889 1 1 0 90
51.7463 5.24503 0.988889 1 1 0 91
51.2799 5.31179 0.988889 1 1 0 92
50.822 5.37848 0.988889 1 1 0 93
50.3721 5.44511 0.988889 1 1 0 94
49.9301 5.51166 0.988889 1 1 0 95
49.4958 5.57814 0.988889 1 1 0 96
49.069 5.64452 0.988889 1 1 0 97
48.6495 5.71081 0.988889 1 1 0 98
48.2371 5.77699 0.988889 1 1 0 99
47.8316 5.84306 0.988889 1 1 0 100
47.4329 5.90902 0.988889 1 1 0 101
47.0408 5.97485 0.988889 1 1 0 102
46.6551 6.04055 0.988889 1 1 0 103
46.2757 6.10611 0.988889 1 1 0 104
45.9024 6.17153 0.988889 1 1 0 105
45.5351 6.2368 0.988889 1 1 0 106
45.1736 6.30191 0.988889 1 1 0 107
44.8179 6.36685 0.988889 1 1 0 108
44.4676 6.43163 0.988889 1 1 0 109
44.1228 6.49623 0.988889 1 1 0 110
43.7833 6.56065 0.988889 1 1 0 111
43.449 6.62488 0.988889 1 1 0 112
43.1198 6.68892 0.988889 1 1 0 113
42.7955 6.75276 0.988889 1 1 0 114
42.4761 6.8164 0.988889 1 1 0 115
42.1614 6.87982 0.988889 1 1 0 116
41.8513 6.94303 0.988889 1 1 0 117
41.5457 7.00602 0.988889 1 1 0 118
41.2446 7.06878 0.988889 1 1 0 119
40.9478 7.13131 0.988889 1 1 0 120
40.6553 7.1936 0.988889 1 1 0 121
40.3669 7.25565 0.988889 1 1 0 122
40.0825 7.31745 0.988889 1 1 0 123
39.8022 7.37901 0.988889 1 1 0 124
39.5257 7.4403 0.988889 1 1 0 125
39.253 7.50133 0.988889 1 1 0 126
38.9841 7.5621 0.988889 1 1 0 127
38.7189 7.6226 0.988889 1 1 0 128
38.4572 7.68282 0.988889 1 1 0 129
38.199 7.74277 0.988889 1 1 0 130
37.9443 7.80243 0.988889 1 1 0 131
37.693 7.8618 0.988889 1 1 0 132
37.445 7.92088 0.988889 1 1 0 133
37.2002 7.97967 0.988889 1 1 0 134
36.9586 8.03815 0.988889 1 1 0 135
36.7201 8.09633 0.988889 1 1 0 136
36.4846 8.15421 0.988889 1 1 0 137
36.2522 8.21177 0.988889 1 1 0 138
36.0227 8.26902 0.988889 1 1 0 139
35.7961 8.32595 0.988889 1 1 0 140
35.5723 8.38256 0.988889 1 1 0 141
35.3513 8.43884 0.988889 1 1 0 142
35.1331 8.49479 0.988889 1 1 0 143
34.9175 8.55041 0.988889 1 1 0 144
34.7045 8.60569 0.988889 1 1 0 145
34.4942 8.66064 0.988889 1 1 0 146
34.2863 8.71524 0.988889 1 1 0 147
34.081 8.7695 0.988889 1 1 0 148
33.8781 8.82342 0.988889 1 1 0 149
33.6776 8.87698 0.988889 1 1 0 150
33.4795 8.93018 0.988889 1 1 0 151
33.2836 8.98304 0.988889 1 1 0 152
33.0901 9.03553 0.988889 1 1 0 153
32.8988 9.08766 0.988889 1 1 0 154
32.7097 9.13943 0.988889 1 1 0 155
32.5227 9.19083 0.988889 1 1 0 156
32.3379 9.24186 0.988889 1 1 0 157
32.1552 9.29252 0.988889 1 1 0 158
31.9745 9.34281 0.988889 1 1 0 159
31.7958 9.39272 0.988889 1 1 0 160
31.6192 9.44225 0.988889 1 1 0 161
31.4444 9.4914 0.988889 1 1 0 162
31.2716 9.54018 0.988889 1 1 0 163
31.1007 9.58856 0.988889 1 1 0 164
30.9317 9.63656 0.988889 1 1 0 165
30.7644 9.68418 0.988889 1 1 0 166
30.599 9.7314 0.988889 1 1 0 167
30.4353 9.77823 0.988889 1 1 0 168
30.2734 9.82467 0.988889 1 1 0 169
30.1132 9.87072 0.988889 1 1 0 170
29.9547 9.91637 0.988889 1 1 0 171
29.7979 9.96162 0.988889 1 1 0 172
29.6426 10.0065 0.988889 1 1 0 173
29.489 10.0509 0.988889 1 1 0 174
29.337 10.095 0.988889 1 1 0 175
29.1865 10.1386 0.988889 1 1 0 176
29.0376 10.1819 0.988889 1 1 0 177
28.8902 10.2247 0.988889 1 1 0 178
28.7442 10.2671 0.988889 1 1 0 179
28.5998 10.3091 0.988889 1 1 0 180
28.4567 10.3508 0.988889 1 1 0 181
28.3151 10.392 0.988889 1 1 0 182
28.1749 10.4327 0.988889 1 1 0 183
28.0361 10.4731 0.988889 1 1 0 184
27.8987 10.5131 0.988889 1 1 0 185
27.7626 10.5526 0.988889 1 1 0 186
27.6278 10.5918 0.988889 1 1 0 187
27.4943 10.6305 0.988889 1 1 0 188
27.3621 10.6688 0.988889 1 1 0 189
27.2311 10.7067 0.988889 1 1 0 190
27.1014 10.7442 0.988889 1 1 0 191
26.973 10.7813 0.988889 1 1 0 192
26.8457 10.8179 0.988889 1 1 0 193
26.7197 10.8541 0.988889 1 1 0 194
26.5948 10.8899 0.988889 1 1 0 195
26.4711 10.9253 0.988889 1 1 0 196
26.3485 10.9603 0.988889 1 1 0 197
26.2271 10.9948 0.988889 1 1 0 198
26.1068 11.029 0.988889 1 1 0 199
25.9875 11.0627 0.988889 1 1 0 200
25.9374 11.0768 0.988889 1 1 0 201
25.8873 10.2561 0.845289 0.8 0.888889 1 202
25.8371 7.28602 0.514457 0.5 0.555556 4 203
25.7872 6.10699 0.370803 0.4 0.444444 5 204
25.7369 4.80742 0.299332 0.3 0.333333 6 205
25.6869 4.81324 0.272213 0.3 0.333333 6 206
25.6369 4.81904 0.285167 0.3 0.333333 6 207
25.5868 4.82484 0.276428 0.3 0.333333 6 208
25.5367 4.83063 0.325459 0.3 0.333333 6 209
25.4866 6.1516 0.405064 0.4 0.444444 5 210
25.4364 8.45129 0.636665 0.6 0.666667 3 211
25.3863 11.2308 0.999726 1 1 0 212
25.3361 11.2447 0.991172 1 1 0 213
25.2862 11.2584 0.902927 0.9 1 0 214
25.236 11.2723 0.988889 1 1 0 215
25.186 11.286 0.988889 1 1 0 216
25.1357 11.2998 0.988889 1 1 0 217
25.0857 11.3134 0.988889 1 1 0 218
25.0357 11.3271 0.997772 1 1 0 219
24.9854 11.3408 0.988889 1 1 0 220
24.9354 9.5669 0.749146 0.7 0.777778 2 221
24.8853 6.23903 0.409799 0.4 0.444444 5 222
24.8353 4.91022 0.289375 0.3 0.333333 6 223
24.7852 4.91578 0.229588 0.2 0.333333 6 224
24.7349 3.44644 0.197931 0.2 0.222222 7 225
24.6849 4.92689 0.226361 0.2 0.333333 6 226
24.6348 3.45412 0.199589 0.2 0.222222 7 227
24.5847 3.45795 0.149105 0.1 0.222222 7 228
24.5347 3.46175 0.14753 0.1 0.222222 7 229
24.4846 3.46555 0.1356 0.1 0.222222 7 230
24.4343 3.46935 0.138852 0.1 0.222222 7 231
24.3843 3.47311 0.138778 0.1 0.222222 7 232
24.3343 3.47687 0.145173 0.1 0.222222 7 233
24.284 3.48062 0.157396 0.2 0.222222 7 234
24.234 3.48434 0.175955 0.2 0.222222 7 235
24.184 3.48805 0.208508 0.2 0.222222 7 236
24.1338 4.98655 0.271982 0.3 0.333333 6 237
24.0836 6.35092 0.402457 0.4 0.444444 5 238
24.0336 7.59682 0.49926 0.5 0.555556 4 239
23.9835 10.7288 0.821682 0.8 0.888889 1 240
23.9334 11.6184 0.988889 1 1 0 241
23.8833 11.6312 0.988889 1 1 0 242
23.8332 11.6438 0.988889 1 1 0 243
23.7831 11.6565 0.998214 1 1 0 244
23.7331 9.82806 0.747995 0.7 0.777778 2 245
23.6828 8.79356 0.666065 0.7 0.666667 3 246
23.6328 11.6941 0.988889 1 1 0 247
23.5827 7.66884 0.454403 0.5 0.555556 4 248
23.5325 9.86934 0.71069 0.7 0.777778 2 249
23.4824 8.82993 0.599669 0.6 0.666667 3 250
23.4324 6.43673 0.404019 0.4 0.444444 5 251
23.3823 3.54529 0.182593 0.2 0.222222 7 252
23.3321 3.54873 0.184066 0.2 0.222222 7 253
23.2822 3.55212 0.181523 0.2 0.222222 7 254
23.232 6.46204 0.406058 0.4 0.444444 5 255
23.182 11.8038 0.988578 1 1 0 256
23.1317 5.08806 0.231187 0.2 0.333333 6 257
23.0817 3.56555 0.141239 0.1 0.222222 7 258
23.0316 3.56886 0.177346 0.2 0.222222 7 259
22.9815 6.49287 0.38238 0.4 0.444444 5 260
22.9314 8.92608 0.592303 0.6 0.666667 3 261
22.8814 5.11171 0.297228 0.3 0.333333 6 262
22.8312 3.58185 0.173326 0.2 0.222222 7 263
22.7811 3.58504 0.144848 0.1 0.222222 7 264
22.7311 3.58821 0.204731 0.2 0.222222 7 265
22.6809 7.80311 0.483083 0.5 0.555556 4 266
22.6307 11.931 0.988889 1 1 0 267
22.5807 10.0537 0.721364 0.7 0.777778 2 268
22.5306 11.9531 0.994407 1 1 0 269
22.4805 3.60371 0.218703 0.2 0.222222 7 270
22.4304 3.60673 0.213785 0.2 0.222222 7 271
22.3804 11.9858 0.986943 1 1 0 272
22.3302 3.6127 0.167309 0.2 0.222222 7 273
22.2802 3.61564 0.126969 0.1 0.222222 7 274
22.23 3.61857 0.158471 0.2 0.222222 7 275
22.1798 3.62146 0.139468 0.1 0.222222 7 276
22.1298 6.5899 0.415454 0.4 0.444444 5 277
22.0798 12.0489 0.988889 1 1 0 278
22.0297 6.60042 0.377142 0.4 0.444444 5 279
21.9795 9.07632 0.617195 0.6 0.666667 3 280
21.9293 7.90264 0.540954 0.5 0.555556 4 281
21.8793 12.0892 0.998101 1 1 0 282
21.8291 12.0991 0.988889 1 1 0 283
21.7791 9.10492 0.590886 0.6 0.666667 3 284
21.7291 5.20933 0.283855 0.3 0.333333 6 285
21.679 10.2065 0.723264 0.7 0.777778 2 286
21.6288 3.65138 0.152912 0.2 0.222222 7 287
21.5787 5.22049 0.222756 0.2 0.333333 6 288
21.4284 5.23124 0.291456 0.3 0.333333 6 291
21.3783 10.2516 0.776918 0.8 0.777778 2 292
21.3282 9.16479 0.657531 0.7 0.666667 3 293
21.2781 3.66844 0.203667 0.2 0.222222 7 294
21.228 6.67675 0.413776 0.4 0.444444 5 295
21.1779 12.2178 0.988889 1 1 0 296
21.1278 12.2262 0.893696 0.9 1 0 297
21.0776 5.2546 0.275766 0.3 0.333333 6 298
21.0275 3.67959 0.146822 0.1 0.222222 7 299
20.9776 3.6817 0.192761 0.2 0.222222 7 300
20.7771 3.6898 0.164137 0.2 0.222222 7 304
20.727 3.69172 0.198665 0.2 0.222222 7 305
20.677 12.2961 0.960376 1 1 0 306
20.6268 8.03977 0.474938 0.5 0.555556 4 307
20.5767 8.04396 0.49226 0.5 0.555556 4 308
20.4264 9.26313 0.664646 0.7 0.666667 3 311
20.3763 3.70404 0.119825 0.1 0.222222 7 312
20.3262 12.3432 0.988889 1 1 0 313
20.2762 3.70716 0.134973 0.1 0.222222 7 314
19.9755 8.08695 0.523553 0.5 0.555556 4 320
19.9253 11.443 0.843313 0.8 0.888889 1 321
19.8753 5.3136 0.329377 0.3 0.333333 6 322
19.8251 12.3982 0.969132 1 1 0 323
19.7751 5.31683 0.227172 0.2 0.333333 6 324
19.725 12.4073 0.988889 1 1 0 325
19.6748 3.72201 0.19592 0.2 0.222222 7 326
19.5747 3.72378 0.196284 0.2 0.222222 7 328
19.5246 3.72459 0.114066 0.1 0.222222 7 329
19.4244 3.72604 0.156576 0.2 0.222222 7 331
19.3743 6.78405 0.388116 0.4 0.444444 5 332
19.3242 11.4861 0.802941 0.8 0.888889 1 333
19.2741 5.32849 0.321368 0.3 0.333333 6 334
19.224 8.11927 0.445333 0.4 0.555556 4 335
19.0737 3.72936 0.127558 0.1 0.222222 7 338
19.0236 12.4514 0.931087 0.9 1 0 339
18.9735 5.33163 0.226914 0.2 0.333333 6 340
18.6729 3.72955 0.185933 0.2 0.222222 7 346
18.6228 5.33132 0.222924 0.2 0.333333 6 347
18.4725 5.32979 0.232516 0.2 0.333333 6 350
18.3723 3.72698 0.200847 0.2 0.222222 7 352
18.3222 6.78672 0.417053 0.4 0.444444 5 353
18.2721 3.72557 0.167565 0.2 0.222222 7 354
18.1719 5.32407 0.288377 0.3 0.333333 6 356
18.0216 6.77765 0.397219 0.4 0.444444 5 359
17.9715 12.443 1 1 1 0 360
17.9214 12.44 1 1 1 0 361
17.8713 12.4368 1 1 1 0 362
17.8212 12.4334 1 1 1 0 363
17.7711 12.4296 1 1 1 0 364
17.721 12.4256 1 1 1 0 365
17.6709 12.4214 1 1 1 0 366
17.6208 12.4169 1 1 1 0 367
17.5707 12.4121 1 1 1 0 368
17.5206 12.4071 1 1 1 0 369
17.4705 12.4017 1 1 1 0 370
17.4204 12.3961 1 1 1 0 371
17.3703 12.3902 1 1 1 0 372
17.3202 12.3841 1 1 1 0 373
17.2701 12.3776 1 1 1 0 374
17.22 12.3709 1 1 1 0 375
17.1699 12.3638 1 1 1 0 376
17.1198 12.3565 1 1 1 0 377
17.0697 12.3489 1 1 1 0 378
17.0196 12.3409 1 1 1 0 379
16.9695 12.3327 1 1 1 0 380
16.9194 12.3241 1 1 1 0 381
16.8693 12.3153 1 1 1 0 382
16.8192 12.3061 1 1 1 0 383
16.7691 12.2966 1 1 1 0 384
16.719 12.2868 1 1 1 0 385
16.6689 12.2767 1 1 1 0 386
16.6188 12.2662 1 1 1 0 387
16.5687 12.2554 1 1 1 0 388
16.5186 12.2443 1 1 1 0 389
16.4685 12.2329 1 1 1 0 390
16.4184 12.2211 1 1 1 0 391
16.3683 12.2089 1 1 1 0 392
16.3182 12.1964 1 1 1 0 393
16.2681 12.1836 1 1 1 0 394
16.218 12.1704 1 1 1 0 395
16.1679 12.1569 1 1 1 0 396
16.1178 12.143 1 1 1 0 397
16.0677 12.1287 1 1 1 0 398
16.0176 12.1141 1 1 1 0 399
15.9676 12.0992 1 1 1 0 400
15.9175 12.0838 1 1 1 0 401
15.8674 12.068 1 1 1 0 402
15.8173 12.0519 1 1 1 0 403
15.7672 12.0354 1 1 1 0 404
15.7171 12.0185 1 1 1 0 405
15.667 12.0013 1 1 1 0 406
15.6169 11.9836 1 1 1 0 407
15.5668 11.9655 1 1 1 0 408
15.5167 11.9471 1 1 1 0 409
15.4666 11.9282 1 1 1 0 410
15.4165 11.9089 1 1 1 0 411
15.3664 11.8892 1 1 1 0 412
15.3163 11.8691 1 1 1 0 413
15.2662 11.8486 1 1 1 0 414
15.2161 11.8277 1 1 1 0 415
15.166 11.8063 1 1 1 0 416
15.1159 11.7846 1 1 1 0 417
15.0658 11.7624 1 1 1 0 418
15.0157 11.7397 1 1 1 0 419
14.9656 11.7166 1 1 1 0 420
14.9155 11.6931 1 1 1 0 421
14.8654 11.6692 1 1 1 0 422
14.8153 11.6448 1 1 1 0 423
14.7652 11.6199 1 1 1 0 424
14.7151 11.5946 1 1 1 0 425
14.665 11.5688 1 1 1 0 426
14.6149 11.5426 1 1 1 0 427
14.5648 11.5159 1 1 1 0 428
14.5147 11.4888 1 1 1 0 429
14.4646 11.4611 1 1 1 0 430
14.4145 11.433 1 1 1 0 431
14.3644 11.4044 1 1 1 0 432
14.3143 11.3754 1 1 1 0 433
14.2642 11.3458 1 1 1 0 434
14.2141 11.3158 1 1 1 0 435
14.164 11.2853 1 1 1 0 436
14.1139 11.2543 1 1 1 0 437
14.0638 11.2228 1 1 1 0 438
14.0137 11.1908 1 1 1 0 439
13.9636 7.22973 0.447853 0.4 0.555556 4 440
13.9135 11.1253 0.945559 0.9 1 0 441
13.8634 11.0918 0.959853 1 1 0 442
13.8133 11.0578 0.98889 1 1 0 443
13.7632 5.95792 0.342875 0.3 0.444444 5 444
13.7131 9.20242 0.737479 0.7 0.777778 2 445
13.663 9.17225 0.676921 0.7 0.777778 2 446
13.6129 10.9165 0.968624 1 1 0 447
13.5628 5.87806 0.339436 0.3 0.444444 5 448
13.5127 4.59155 0.24947 0.2 0.333333 6 449
13.4626 4.57505 0.227021 0.2 0.333333 6 450
13.4125 5.81518 0.356466 0.4 0.444444 5 451
13.3624 10.7281 0.999621 1 1 0 452
13.3123 4.52429 0.267713 0.3 0.333333 6 453
13.2622 3.15063 0.138559 0.1 0.222222 7 454
12.7612 3.02076 0.118044 0.1 0.222222 7 464
10.0558 3.73076 0.382791 0.4 0.444444 5 518
10.0057 2.89449 0.247095 0.2 0.333333 6 519
9.9055 4.99513 0.605938 0.6 0.666667 3 521
9.85539 1.96487 0.154938 0.2 0.222222 7 522
9.8053 2.76805 0.238735 0.2 0.333333 6 523
9.75521 5.42334 0.672474 0.7 0.777778 2 524
9.70509 1.89865 0.203383 0.2 0.222222 7 525
9.65499 4.08329 0.495107 0.5 0.555556 4 526
9.60489 4.65394 0.655764 0.7 0.666667 3 527
9.55481 2.60728 0.330502 0.3 0.333333 6 528
9.50471 3.93358 0.449125 0.4 0.555556 4 529
9.4546 6.03513 0.909266 0.9 1 0 530
9.35439 2.47689 0.275673 0.3 0.333333 6 532
8.80331 1.49148 0.122361 0.1 0.222222 7 543
8.05181 2.83391 0.574836 0.6 0.666667 3 558
8.00171 1.13295 0.205762 0.2 0.222222 7 559
7.90149 2.6622 0.652617 0.7 0.666667 3 561
7.85141 2.60555 0.606187 0.6 0.666667 3 562
7.80131 1.46598 0.224202 0.2 0.333333 6 563
7.7512 1.02588 0.198198 0.2 0.222222 7 564
7.70109 2.43748 0.560208 0.6 0.666667 3 565
7.65111 2.07025 0.514799 0.5 0.555556 4 566
7.601 0.963512 0.21178 0.2 0.222222 7 567
7.55089 0.943058 0.155017 0.2 0.222222 7 568
7.50081 0.922799 0.187377 0.2 0.222222 7 569
7.4507 1.58038 0.43355 0.4 0.444444 5 570
7.4007 1.22521 0.279538 0.3 0.333333 6 571
7.3506 2.05935 0.60497 0.6 0.666667 3 572
7.3005 1.74713 0.514356 0.5 0.555556 4 573
7.2504 1.43137 0.397102 0.4 0.444444 5 574
7.20031 1.90435 0.637948 0.6 0.666667 3 575
7.15019 2.48115 0.996151 1 1 0 576
7.1001 1.57216 0.46266 0.5 0.555556 4 577
7.0501 2.34555 0.976288 1 1 0 578
7.00001 2.27889 0.980441 1 1 0 579
5.57172 0.809124 0.987699 1 1 0 580
5.5217 0.775129 0.989054 1 1 0 581
5.47168 0.646709 0.738422 0.7 0.777778 2 582
5.42166 0.710943 0.988889 1 1 0 583
5.37164 0.55075 0.571043 0.6 0.666667 3 584
5.32162 0.326924 0.142013 0.1 0.222222 7 585
5.2716 0.321603 0.16049 0.2 0.222222 7 586
5.22158 0.316697 0.195469 0.2 0.222222 7 587
5.17156 0.399431 0.425034 0.4 0.444444 5 588
5.02152 0.428466 0.637277 0.6 0.666667 3 591
4.82144 0.292243 0.205244 0.2 0.222222 7 595
4.7214 0.373279 0.720569 0.7 0.777778 2 597
4.62136 0.289649 0.145144 0.1 0.222222 7 599
4.57134 0.335366 0.609852 0.6 0.666667 3 600
4.52132 0.320525 0.491625 0.5 0.555556 4 601
4.4713 0.330241 0.689759 0.7 0.777778 2 602
4.42128 0.333395 0.992061 1 1 0 603
4.37126 0.325843 0.988889 1 1 0 604
4.32124 0.319205 0.988889 1 1 0 605
4.27124 0.313458 0.988889 1 1 0 606
4.22122 0.308569 0.988889 1 1 0 607
4.1712 0.304995 0.855323 0.9 0.888889 1 608
4.12118 0.306339 0.463336 0.5 0.555556 4 609
4.07116 0.311431 0.269153 0.3 0.333333 6 610
4.02114 0.317991 0.176729 0.2 0.222222 7 611
3.97112 0.322682 0.113866 0.1 0.222222 7 612
3.77104 0.344914 0.171785 0.2 0.222222 7 616
3.3209 0.379706 0.455069 0.5 0.555556 4 625
3.27088 0.388085 0.475475 0.5 0.555556 4 626
3.22086 0.396888 0.535962 0.5 0.555556 4 627
3.0208 0.464644 0.267502 0.3 0.333333 6 631
2.97077 0.461969 0.414322 0.4 0.444444 5 632
2.87073 0.501598 0.247241 0.2 0.333333 6 634
2.82072 0.42752 0.989 1 1 0 635
2.7707 0.438881 0.989 1 1 0 636
2.72067 0.450727 0.989 1 1 0 637
2.67068 0.46306 0.989 1 1 0 638
2.62066 0.475913 0.989 1 1 0 639
2.57065 0.489294 0.966783 1 1 0 640
2.52063 0.627128 0.134189 0.1 0.222222 7 641
2.37059 0.620561 0.510027 0.5 0.555556 4 644
2.02046 0.74365 0.56177 0.6 0.666667 3 651
1.92042 0.744414 0.800632 0.8 0.888889 1 653
1.87041 0.79286 0.749395 0.7 0.777778 2 654
1.82038 0.769833 0.999883 1 1 0 655
1.57028 1.12756 0.117023 0.1 0.222222 7 660
1.3702 1.12536 0.630501 0.6 0.666667 3 664
0.869999 1.515 0.31 0.3 0.333333 6 674
0.814129 1.45732 0.386695 0.4 0.444444 5 675
0.750662 1.33321 0.571784 0.6 0.666667 3 676
0.673092 1.24841 0.563867 0.6 0.666667 3 677
0.595523 1.10435 0.665329 0.7 0.666667 3 678
0.493663 0.788552 0.697828 0.7 0.777778 2 679
0.429804 0.564242 0.769315 0.8 0.777778 2 680


==> fig/noonKKtempe.txt <==
0.0787425  4.21535
0.0887425  4.21212
0.0987425  4.21556
0.108743  4.23991
0.118743  7.54543
0.128743  14.8698
0.138743  19.2523
0.148743  20.8866
0.158743  21.8836
0.168743  22.3049
0.178743  22.4955
0.188743  22.438
0.198743  22.35
0.208743  22.1582
0.218743  21.9537
0.228743  21.7079
0.238743  21.3681
0.248743  21.0097
0.258743  20.6514
0.268743  20.2899
0.278743  19.9214
0.288743  19.3196
0.298743  18.731
0.308743  18.1777
0.318743  17.6244
0.328743  17.0016
0.338743  16.3123
0.348743  15.623
0.358743  14.9539
0.368743  14.2354
0.378743  13.4472
0.388743  12.659
0.398743  11.8752
0.408743  11.0838
0.418743  10.28
0.428743  9.47601
0.438743  8.67205
0.448743  7.86581
0.458743  7.0558
0.468743  6.20819
0.478743  5.35902
0.488743  4.50985
0.498743  3.66412
0.508743  2.81669
0.518743  1.96923
0.528743  1.12332
0.538743  0.283674
0.548743  -0.589089
0.558743  -1.45758
0.568743  -2.32081
0.578743  -3.18879
0.588743  -4.05676
0.598743  -4.93927
0.608743  -5.88053
0.618743  -6.8428
0.628743  -7.80808
0.638743  -8.76817
0.648743  -9.63759
0.658743  -10.4945
0.668743  -11.3584
0.678743  -12.2273
0.688743  -13.0953
0.698743  -13.987
0.708743  -14.8806
0.718743  -15.7712
0.728743  -16.6543
0.738743  -17.5427
0.748743  -18.4679
0.758743  -19.3961
0.768743  -20.3383
0.778743  -21.2527
0.788743  -22.1194
0.798743  -22.986
0.808743  -23.8526
0.818743  -24.7771
0.828743  -25.7399
0.838743  -26.7088
0.848743  -27.6776
0.858743  -28.6465
0.868743  -29.6272
0.878743  -30.5818
0.888743  -31.5344
0.898743  -32.4904
0.908743  -33.4595
0.918743  -34.4258
0.928743  -35.4386
0.938743  -36.4925
0.948743  -37.5552
0.958743  -38.6529
0.968743  -39.8247
0.978743  -41.0213
0.988743  -42.2386
0.998743  -43.4559


==> fig/noonKlight.txt <==
300 0.254649 0.988889 1 1 0 0
284.976 0.280874 0.988889 1 1 0 1
271.385 0.308244 0.988889 1 1 0 2
259.032 0.336743 0.988889 1 1 0 3
247.754 0.366351 0.988889 1 1 0 4
237.417 0.397049 0.988889 1 1 0 5
227.908 0.428821 0.988889 1 1 0 6
219.132 0.461646 0.988889 1 1 0 7
211.006 0.495509 0.988889 1 1 0 8
203.462 0.53039 0.988889 1 1 0 9
196.438 0.566272 0.988889 1 1 0 10
189.883 0.603137 0.988889 1 1 0 11
183.751 0.640968 0.988889 1 1 0 12
178.004 0.679748 0.988889 1 1 0 13
172.604 0.719459 0.988889 1 1 0 14
167.523 0.760084 0.988889 1 1 0 15
162.732 0.801606 0.988889 1 1 0 16
158.208 0.844009 0.988889 1 1 0 17
153.928 0.887275 0.988889 1 1 0 18
149.874 0.931388 0.988889 1 1 0 19
146.028 0.976333 0.988889 1 1 0 20
142.374 1.02209 0.988889 1 1 0 21
138.899 1.06865 0.988889 1 1 0 22
135.59 1.11599 0.988889 1 1 0 23
132.434 1.16409 0.988889 1 1 0 24
129.422 1.21295 0.988889 1 1 0 25
126.544 1.26254 0.988889 1 1 0 26
123.791 1.31284 0.988889 1 1 0 27
121.155 1.36386 0.988889 1 1 0 28
118.63 1.41556 0.988889 1 1 0 29
116.207 1.46793 0.988889 1 1 0 30
113.881 1.52097 0.988889 1 1 0 31
111.647 1.57464 0.988889 1 1 0 32
109.499 1.62895 0.988889 1 1 0 33
107.431 1.68386 0.988889 1 1 0 34
105.441 1.73938 0.988889 1 1 0 35
103.523 1.79548 0.988889 1 1 0 36
101.673 1.85215 0.988889 1 1 0 37
99.8881 1.90938 0.988889 1 1 0 38
98.165 1.96716 0.988889 1 1 0 39
96.5003 2.02545 0.988889 1 1 0 40
94.8911 2.08427 0.988889 1 1 0 41
93.3347 2.14358 0.988889 1 1 0 42
91.8285 2.20339 0.988889 1 1 0 43
90.3702 2.26366 0.988889 1 1 0 44
88.9574 2.3244 0.988889 1 1 0 45
87.5882 2.38558 0.988889 1 1 0 46
86.2604 2.4472 0.988889 1 1 0 47
84.9724 2.50924 0.988889 1 1 0 48
83.7222 2.57169 0.988889 1 1 0 49
82.5083 2.63454 0.988889 1 1 0 50
81.329 2.69776 0.988889 1 1 0 51
80.183 2.76136 0.988889 1 1 0 52
79.0689 2.82532 0.988889 1 1 0 53
77.9853 2.88962 0.988889 1 1 0 54
76.931 2.95426 0.988889 1 1 0 55
75.9048 3.01922 0.988889 1 1 0 56
74.9056 3.08449 0.988889 1 1 0 57
73.9324 3.15005 0.988889 1 1 0 58
72.9842 3.21591 0.988889 1 1 0 59
72.06 3.28204 0.988889 1 1 0 60
71.1588 3.34843 0.988889 1 1 0 61
70.28 3.41508 0.988889 1 1 0 62
69.4226 3.48196 0.988889 1 1 0 63
68.5859 3.54908 0.988889 1 1 0 64
67.769 3.61642 0.988889 1 1 0 65
66.9715 3.68396 0.988889 1 1 0 66
66.1924 3.7517 0.988889 1 1 0 67
65.4313 3.81963 0.988889 1 1 0 68
64.6875 3.88774 0.988889 1 1 0 69
63.9604 3.95601 0.988889 1 1 0 70
63.2495 4.02444 0.988889 1 1 0 71
62.5542 4.09301 0.988889 1 1 0 72
61.874 4.16172 0.988889 1 1 0 73
61.2085 4.23056 0.988889 1 1 0 74
60.5571 4.29951 0.988889 1 1 0 75
59.9195 4.36857 0.988889 1 1 0 76
59.2951 4.43772 0.988889 1 1 0 77
58.6836 4.50696 0.988889 1 1 0 78
58.0846 4.57628 0.988889 1 1 0 79
57.4977 4.64566 0.988889 1 1 0 80
56.9225 4.71511 0.988889 1 1 0 81
56.3588 4.7846 0.988889 1 1 0 82
55.8061 4.85414 0.988889 1 1 0 83
55.2641 4.92371 0.988889 1 1 0 84
54.7325 4.9933 0.988889 1 1 0 85
54.2111 5.0629 0.988889 1 1 0 86
53.6995 5.13251 0.988889 1 1 0 87
53.1975 5.20212 0.988889 1 1 0 88
52.7048 5.27172 0.988889 1 1 0 89
52.2211 5.3413 0.988889 1 1 0 90
51.7463 5.41085 0.988889 1 1 0 91
51.2799 5.48037 0.988889 1 1 0 92
50.822 5.54984 0.988889 1 1 0 93
50.3721 5.61926 0.988889 1 1 0 94
49.9301 5.68863 0.988889 1 1 0 95
49.4958 5.75792 0.988889 1 1 0 96
49.069 5.82715 0.988889 1 1 0 97
48.6495 5.89629 0.988889 1 1 0 98
48.2371 5.96534 0.988889 1 1 0 99
47.8316 6.0343 0.988889 1 1 0 100
47.4329 6.10315 0.988889 1 1 0 101
47.0408 6.17189 0.988889 1 1 0 102
46.6551 6.24051 0.988889 1 1 0 103
46.2757 6.30901 0.988889 1 1 0 104
45.9024 6.37738 0.988889 1 1 0 105
45.5351 6.44562 0.988889 1 1 0 106
45.1736 6.5137 0.988889 1 1 0 107
44.8179 6.58164 0.988889 1 1 0 108
44.4676 6.64942 0.988889 1 1 0 109
44.1228 6.71703 0.988889 1 1 0 110
43.7833 6.78448 0.988889 1 1 0 111
43.449 6.85175 0.988889 1 1 0 112
43.1198 6.91883 0.988889 1 1 0 113
42.7955 6.98573 0.988889 1 1 0 114
42.4761 7.05244 0.988889 1 1 0 115
42.1614 7.11894 0.988889 1 1 0 116
41.8513 7.18524 0.988889 1 1 0 117
41.5457 7.25133 0.988889 1 1 0 118
41.2446 7.3172 0.988889 1 1 0 119
40.9478 7.38285 0.988889 1 1 0 120
40.6553 7.44827 0.988889 1 1 0 121
40.3669 7.51346 0.988889 1 1 0 122
40.0825 7.57842 0.988889 1 1 0 123
39.8022 7.64313 0.988889 1 1 0 124
39.5257 7.70759 0.988889 1 1 0 125
39.253 7.77179 0.988889 1 1 0 126
38.9841 7.83575 0.988889 1 1 0 127
38.7189 7.89943 0.988889 1 1 0 128
38.4572 7.96285 0.988889 1 1 0 129
38.199 8.026 0.988889 1 1 0 130
37.9443 8.08888 0.988889 1 1 0 131
37.693 8.15147 0.988889 1 1 0 132
37.445 8.21378 0.988889 1 1 0 133
37.2002 8.27579 0.988889 1 1 0 134
36.9586 8.33752 0.988889 1 1 0 135
36.7201 8.39894 0.988889 1 1 0 136
36.4846 8.46007 0.988889 1 1 0 137
36.2522 8.52089 0.988889 1 1 0 138
36.0227 8.5814 0.988889 1 1 0 139
35.7961 8.64159 0.988889 1 1 0 140
35.5723 8.70147 0.988889 1 1 0 141
35.3513 8.76103 0.988889 1 1 0 142
35.1331 8.82026 0.988889 1 1 0 143
34.9175 8.87916 0.988889 1 1 0 144
34.7045 8.93774 0.988889 1 1 0 145
34.4942 8.99598 0.988889 1 1 0 146
34.2863 9.05387 0.988889 1 1 0 147
34.081 9.11143 0.988889 1 1 0 148
33.8781 9.16865 0.988889 1 1 0 149
33.6776 9.22551 0.988889 1 1 0 150
33.4795 9.28203 0.988889 1 1 0 151
33.2836 9.33819 0.988889 1 1 0 152
33.0901 9.39399 0.988889 1 1 0 153
32.8988 9.44944 0.988889 1 1 0 154
32.7097 9.50452 0.988889 1 1 0 155
32.5227 9.55924 0.988889 1 1 0 156
32.3379 9.61358 0.988889 1 1 0 157
32.1552 9.66756 0.988889 1 1 0 158
31.9745 9.72117 0.988889 1 1 0 159
31.7958 9.7744 0.988889 1 1 0 160
31.6192 9.82725 0.988889 1 1 0 161
31.4444 9.87973 0.988889 1 1 0 162
31.2716 9.93182 0.988889 1 1 0 163
31.1007 9.98353 0.988889 1 1 0 164
30.9317 10.0348 0.988889 1 1 0 165
30.7644 10.0858 0.988889 1 1 0 166
30.599 10.1363 0.988889 1 1 0 167
30.4353 10.1865 0.988889 1 1 0 168
30.2734 10.2362 0.988889 1 1 0 169
30.1132 10.2856 0.988889 1 1 0 170
29.9547 10.3345 0.988889 1 1 0 171
29.7979 10.3831 0.988889 1 1 0 172
29.6426 10.4313 0.988889 1 1 0 173
29.489 10.479 0.988889 1 1 0 174
29.337 10.5264 0.988889 1 1 0 175
29.1865 10.5733 0.988889 1 1 0 176
29.0376 10.6199 0.988889 1 1 0 177
28.8902 10.666 0.988889 1 1 0 178
28.7442 10.7117 0.988889 1 1 0 179
28.5998 10.757 0.988889 1 1 0 180
28.4567 10.8019 0.988889 1 1 0 181
28.3151 10.8464 0.988889 1 1 0 182
28.1749 10.8904 0.988889 1 1 0 183
28.0361 10.9341 0.988889 1 1 0 184
27.8987 10.9773 0.988889 1 1 0 185
27.7626 11.0201 0.988889 1 1 0 186
27.6278 11.0625 0.988889 1 1 0 187
27.4943 11.1045 0.988889 1 1 0 188
27.3621 11.1461 0.988889 1 1 0 189
27.2311 11.1872 0.988889 1 1 0 190
27.1014 11.2279 0.988889 1 1 0 191
26.973 11.2682 0.988889 1 1 0 192
26.8457 11.3081 0.988889 1 1 0 193
26.7197 11.3475 0.988889 1 1 0 194
26.5948 11.3865 0.988889 1 1 0 195
26.4711 11.4251 0.988889 1 1 0 196
26.3485 11.4633 0.988889 1 1 0 197
26.2271 11.501 0.988889 1 1 0 198
26.1068 11.5383 0.988889 1 1 0 199
25.9875 11.5752 0.988889 1 1 0 200
25.9374 11.5907 0.988889 1 1 0 201
25.8873 10.7337 0.845289 0.8 0.888889 1 202
25.8371 7.62863 0.514457 0.5 0.555556 4 203
25.7872 6.39535 0.370803 0.4 0.444444 5 204
25.7369 5.03536 0.299332 0.3 0.333333 6 205
25.6869 5.04176 0.272213 0.3 0.333333 6 206
25.6369 5.04815 0.285167 0.3 0.333333 6 207
25.5868 5.05454 0.276428 0.3 0.333333 6 208
25.5367 5.06091 0.325459 0.3 0.333333 6 209
25.4866 6.44445 0.405064 0.4 0.444444 5 210
25.4364 8.85191 0.636665 0.6 0.666667 3 211
25.3863 11.7596 0.999726 1 1 0 212
25.3361 11.7749 0.991172 1 1 0 213
25.2862 11.7901 0.902927 0.9 1 0 214
25.236 11.8053 0.988889 1 1 0 215
25.186 11.8204 0.988889 1 1 0 216
25.1357 11.8356 0.988889 1 1 0 217
25.0857 11.8506 0.988889 1 1 0 218
25.0357 11.8657 0.997772 1 1 0 219
24.9854 11.8808 0.988889 1 1 0 220
24.9354 10.0255 0.749146 0.7 0.777778 2 221
24.8853 6.54108 0.409799 0.4 0.444444 5 222
24.8353 5.14894 0.289375 0.3 0.333333 6 223
24.7852 5.15512 0.229588 0.2 0.333333 6 224
24.7349 3.61489 0.197931 0.2 0.222222 7 225
24.6849 5.16746 0.226361 0.2 0.333333 6 226
24.6348 3.62343 0.199589 0.2 0.222222 7 227
24.5847 3.62769 0.149105 0.1 0.222222 7 228
24.5347 3.63193 0.14753 0.1 0.222222 7 229
24.4846 3.63616 0.1356 0.1 0.222222 7 230
24.4343 3.64039 0.138852 0.1 0.222222 7 231
24.3843 3.6446 0.138778 0.1 0.222222 7 232
24.3343 3.64879 0.145173 0.1 0.222222 7 233
24.284 3.65298 0.157396 0.2 0.222222 7 234
24.234 3.65715 0.175955 0.2 0.222222 7 235
24.184 3.6613 0.208508 0.2 0.222222 7 236
24.1338 5.234 0.271982 0.3 0.333333 6 237
24.0836 6.66567 0.402457 0.4 0.444444 5 238
24.0336 7.97282 0.49926 0.5 0.555556 4 239
23.9835 11.2562 0.821682 0.8 0.888889 1 240
23.9334 12.1889 0.988889 1 1 0 241
23.8833 12.2032 0.988889 1 1 0 242
23.8332 12.2173 0.988889 1 1 0 243
23.7831 12.2315 0.998214 1 1 0 244
23.7331 10.3162 0.747995 0.7 0.777778 2 245
23.6828 9.23222 0.666065 0.7 0.666667 3 246
23.6328 12.2736 0.988889 1 1 0 247
23.5827 8.05367 0.454403 0.5 0.555556 4 248
23.5325 10.3626 0.71069 0.7 0.777778 2 249
23.4824 9.27314 0.599669 0.6 0.666667 3 250
23.4324 6.76217 0.404019 0.4 0.444444 5 251
23.3823 3.72574 0.182593 0.2 0.222222 7 252
23.3321 3.72963 0.184066 0.2 0.222222 7 253
23.2822 3.73349 0.181523 0.2 0.222222 7 254
23.232 6.79081 0.406058 0.4 0.444444 5 255
23.182 12.3971 0.988578 1 1 0 256
23.1317 5.34848 0.231187 0.2 0.333333 6 257
23.0817 3.74876 0.141239 0.1 0.222222 7 258
23.0316 3.75253 0.177346 0.2 0.222222 7 259
22.9815 6.82586 0.38238 0.4 0.444444 5 260
22.9314 9.38202 0.592303 0.6 0.666667 3 261
22.8814 5.37545 0.297228 0.3 0.333333 6 262
22.8312 3.76738 0.173326 0.2 0.222222 7 263
22.7811 3.77105 0.144848 0.1 0.222222 7 264
22.7311 3.77468 0.204731 0.2 0.222222 7 265
22.6809 8.20609 0.483083 0.5 0.555556 4 266
22.6307 12.5414 0.988889 1 1 0 267
22.5807 10.5717 0.721364 0.7 0.777778 2 268
22.5306 12.5667 0.994407 1 1 0 269
22.4805 3.79253 0.218703 0.2 0.222222 7 270
22.4304 3.79603 0.213785 0.2 0.222222 7 271
22.3804 12.6041 0.986943 1 1 0 272
22.3302 3.80295 0.167309 0.2 0.222222 7 273
22.2802 3.80637 0.126969 0.1 0.222222 7 274
22.23 3.80977 0.158471 0.2 0.222222 7 275
22.1798 3.81314 0.139468 0.1 0.222222 7 276
22.1298 6.93754 0.415454 0.4 0.444444 5 277
22.0798 12.6768 0.988889 1 1 0 278
22.0297 6.9498 0.377142 0.4 0.444444 5 279
21.9795 9.55487 0.617195 0.6 0.666667 3 280
21.9293 8.32121 0.540954 0.5 0.555556 4 281
21.8793 12.7236 0.998101 1 1 0 282
21.8291 12.7351 0.988889 1 1 0 283
21.7791 9.58832 0.590886 0.6 0.666667 3 284
21.7291 5.48873 0.283855 0.3 0.333333 6 285
21.679 10.7488 0.723264 0.7 0.777778 2 286
21.6288 3.84835 0.152912 0.2 0.222222 7 287
21.5787 5.50197 0.222756 0.2 0.333333 6 288
21.4284 5.5148 0.291456 0.3 0.333333 6 291
21.3783 10.8021 0.776918 0.8 0.777778 2 292
21.3282 9.6592 0.657531 0.7 0.666667 3 293
21.2781 3.86881 0.203667 0.2 0.222222 7 294
21.228 7.0403 0.413776 0.4 0.444444 5 295
21.1779 12.8751 0.988889 1 1 0 296
21.1278 12.8851 0.893696 0.9 1 0 297
21.0776 5.54305 0.275766 0.3 0.333333 6 298
21.0275 3.8824 0.146822 0.1 0.222222 7 299
20.9776 3.885 0.192761 0.2 0.222222 7 300
20.7771 3.89506 0.164137 0.2 0.222222 7 304
20.727 3.89748 0.198665 0.2 0.222222 7 305
20.677 12.97 0.960376 1 1 0 306
20.6268 8.48611 0.474938 0.5 0.555556 4 307
20.5767 8.49138 0.49226 0.5 0.555556 4 308
20.4264 9.77987 0.664646 0.7 0.666667 3 311
20.3763 3.91323 0.119825 0.1 0.222222 7 312
20.3262 13.0288 0.988889 1 1 0 313
20.2762 3.91735 0.134973 0.1 0.222222 7 314
19.9755 8.54737 0.523553 0.5 0.555556 4 320
19.9253 12.0904 0.843313 0.8 0.888889 1 321
19.8753 5.61898 0.329377 0.3 0.333333 6 322
19.8251 13.1005 0.969132 1 1 0 323
19.7751 5.62362 0.227172 0.2 0.333333 6 324
19.725 13.113 0.988889 1 1 0 325
19.6748 3.93809 0.19592 0.2 0.222222 7 326
19.5747 3.94085 0.196284 0.2 0.222222 7 328
19.5246 3.94214 0.114066 0.1 0.222222 7 329
19.4244 3.94457 0.156576 0.2 0.222222 7 331
19.3743 7.1809 0.388116 0.4 0.444444 5 332
19.3242 12.152 0.802941 0.8 0.888889 1 333
19.2741 5.64231 0.321368 0.3 0.333333 6 334
19.224 8.59587 0.445333 0.4 0.555556 4 335
19.0737 3.95129 0.127558 0.1 0.222222 7 338
19.0236 13.1805 0.931087 0.9 1 0 339
18.9735 5.64963 0.226914 0.2 0.333333 6 340
18.6729 3.95532 0.185933 0.2 0.222222 7 346
18.6228 5.65413 0.222924 0.2 0.333333 6 347
18.4725 5.65464 0.232516 0.2 0.333333 6 350
18.3723 3.95558 0.200847 0.2 0.222222 7 352
18.3222 7.20208 0.417053 0.4 0.444444 5 353
18.2721 3.95511 0.167565 0.2 0.222222 7 354
18.1719 5.65295 0.288377 0.3 0.333333 6 356
18.0216 7.19814 0.397219 0.4 0.444444 5 359
17.7711 3.94825 0.135236 0.1 0.222222 7 364
17.6208 9.89197 0.613028 0.6 0.666667 3 367
17.5707 13.188 0.994248 1 1 0 368
17.5206 3.94184 0.118428 0.1 0.222222 7 369
17.3703 7.1719 0.370328 0.4 0.444444 5 372
17.2701 3.9333 0.115385 0.1 0.222222 7 374
17.22 13.1573 0.998808 1 1 0 375
17.1699 5.61825 0.299823 0.3 0.333333 6 376
17.1198 13.1459 0.952444 1 1 0 377
17.0697 5.61206 0.272866 0.3 0.333333 6 378
17.0196 3.92251 0.15046 0.2 0.222222 7 379
16.9695 11.0233 0.776123 0.8 0.777778 2 380
16.9194 8.54322 0.500788 0.5 0.555556 4 381
16.8693 5.59806 0.253753 0.3 0.333333 6 382
16.8192 5.59421 0.311638 0.3 0.333333 6 383
16.7691 9.81287 0.597759 0.6 0.666667 3 384
16.719 7.11852 0.414537 0.4 0.444444 5 385
16.6689 13.079 0.913236 0.9 1 0 386
16.6188 10.9733 0.718123 0.7 0.777778 2 387
16.5687 7.10195 0.359361 0.4 0.444444 5 388
16.5186 5.56813 0.26726 0.3 0.333333 6 389
16.4685 9.76836 0.664463 0.7 0.666667 3 390
16.4184 8.4795 0.469021 0.5 0.555556 4 391
16.3683 13.0193 0.988889 1 1 0 392
16.3182 10.9193 0.694354 0.7 0.777778 2 393
16.2681 8.45596 0.464443 0.5 0.555556 4 394
16.218 12.9847 0.994682 1 1 0 395
16.1679 12.9724 0.922798 0.9 1 0 396
16.1178 9.70435 0.582094 0.6 0.666667 3 397
16.0677 12.9468 0.98889 1 1 0 398
16.0176 12.9334 0.98889 1 1 0 399
15.9676 10.8424 0.74304 0.7 0.777778 2 400
15.9175 12.9054 0.900513 0.9 1 0 401
15.8674 12.8909 0.93925 0.9 1 0 402
15.8173 12.8759 0.998917 1 1 0 403
15.7672 12.8606 0.978894 1 1 0 404
15.7171 12.8448 0.996638 1 1 0 405
15.667 12.8286 0.988889 1 1 0 406
15.6169 12.812 0.999622 1 1 0 407
15.5668 12.7951 0.988889 1 1 0 408
15.5167 12.7777 0.988889 1 1 0 409
15.4666 12.7598 0.988889 1 1 0 410
15.4165 12.7416 0.988889 1 1 0 411
15.3664 12.7229 0.988889 1 1 0 412
15.3163 12.7038 0.988889 1 1 0 413
15.2662 12.6842 0.988889 1 1 0 414
15.2161 12.6642 0.988889 1 1 0 415
15.166 12.6438 0.988889 1 1 0 416
15.1159 12.6229 0.988889 1 1 0 417
15.0658 12.6016 0.988889 1 1 0 418
15.0157 12.5798 0.988889 1 1 0 419
14.9656 12.5575 0.988889 1 1 0 420
14.9155 12.5348 0.988889 1 1 0 421
14.8654 12.5116 0.988889 1 1 0 422
14.8153 12.488 0.988889 1 1 0 423
14.7652 12.4639 0.988889 1 1 0 424
14.7151 12.4393 0.988889 1 1 0 425
14.665 12.4142 0.988889 1 1 0 426
14.6149 12.3886 0.988889 1 1 0 427
14.5648 12.3626 0.988889 1 1 0 428
14.5147 12.336 0.988889 1 1 0 429
14.4646 12.309 0.988889 1 1 0 430
14.4145 12.2814 0.988889 1 1 0 431
14.3644 12.2533 0.98889 1 1 0 432
14.3143 12.2248 0.988889 1 1 0 433
14.2642 12.1957 0.98889 1 1 0 434
14.2141 12.1661 0.988889 1 1 0 435
14.164 11.1914 0.880949 0.9 0.888889 1 436
14.1139 11.163 0.793239 0.8 0.888889 1 437
14.0638 10.1184 0.676881 0.7 0.777778 2 438
14.0137 12.0425 0.942491 0.9 1 0 439
13.9636 7.78712 0.447853 0.4 0.555556 4 440
13.9135 11.9775 0.945559 0.9 1 0 441
13.8634 11.9442 0.959853 1 1 0 442
13.8133 11.9103 0.98889 1 1 0 443
13.7632 6.42425 0.342875 0.3 0.444444 5 444
13.7131 9.92009 0.737479 0.7 0.777778 2 445
13.663 9.88994 0.676921 0.7 0.777778 2 446
13.6129 11.7694 0.968624 1 1 0 447
13.5628 6.34421 0.339436 0.3 0.444444 5 448
13.5127 4.95745 0.24947 0.2 0.333333 6 449
13.4626 4.94085 0.227021 0.2 0.333333 6 450
13.4125 6.28099 0.356466 0.4 0.444444 5 451
13.3624 11.5806 0.999621 1 1 0 452
13.3123 4.88968 0.267713 0.3 0.333333 6 453
13.2622 3.40587 0.138559 0.1 0.222222 7 454
12.7612 3.27396 0.118044 0.1 0.222222 7 464
10.0558 4.11948 0.382791 0.4 0.444444 5 518
10.0057 3.19686 0.247095 0.2 0.333333 6 519
9.9055 5.52259 0.605938 0.6 0.666667 3 521
9.85539 2.1714 0.154938 0.2 0.222222 7 522
9.8053 3.06245 0.238735 0.2 0.333333 6 523
9.75521 6.00368 0.672474 0.7 0.777778 2 524
9.70509 2.1008 0.203383 0.2 0.222222 7 525
9.65499 4.52503 0.495107 0.5 0.555556 4 526
9.60489 5.15968 0.655764 0.7 0.666667 3 527
9.55481 2.89095 0.330502 0.3 0.333333 6 528
9.50471 4.36529 0.449125 0.4 0.555556 4 529
9.4546 6.69863 0.909266 0.9 1 0 530
9.35439 2.75137 0.275673 0.3 0.333333 6 532
8.80331 1.66305 0.122361 0.1 0.222222 7 543
8.05181 3.19503 0.574836 0.6 0.666667 3 558
8.00171 1.27186 0.205762 0.2 0.222222 7 559
7.90149 3.00692 0.652617 0.7 0.666667 3 561
7.85141 2.94474 0.606187 0.6 0.666667 3 562
7.80131 1.65329 0.224202 0.2 0.333333 6 563
7.7512 1.1538 0.198198 0.2 0.222222 7 564
7.70109 2.75989 0.560208 0.6 0.666667 3 565
7.65111 2.34424 0.514799 0.5 0.555556 4 566
7.601 1.08473 0.21178 0.2 0.222222 7 567
7.55089 1.06202 0.155017 0.2 0.222222 7 568
7.50081 1.03951 0.187377 0.2 0.222222 7 569
7.4507 1.79165 0.43355 0.4 0.444444 5 570
7.4007 1.38678 0.279538 0.3 0.333333 6 571
7.3506 2.34189 0.60497 0.6 0.666667 3 572
7.3005 1.9864 0.514356 0.5 0.555556 4 573
7.2504 1.62601 0.397102 0.4 0.444444 5 574
7.20031 2.16961 0.637948 0.6 0.666667 3 575
7.15019 2.83246 0.996151 1 1 0 576
7.1001 1.79143 0.46266 0.5 0.555556 4 577
7.0501 2.68141 0.976288 1 1 0 578
7.00001 2.60702 0.980441 1 1 0 579
5.57172 0.936419 0.987699 1 1 0 580
5.5217 0.896682 0.989054 1 1 0 581
5.47168 0.742661 0.738422 0.7 0.777778 2 582
5.42166 0.821394 0.988889 1 1 0 583
5.37164 0.627722 0.571043 0.6 0.666667 3 584
5.32162 0.354957 0.142013 0.1 0.222222 7 585
5.2716 0.34819 0.16049 0.2 0.222222 7 586
5.22158 0.341879 0.195469 0.2 0.222222 7 587
5.17156 0.443783 0.425034 0.4 0.444444 5 588
5.02152 0.48072 0.637277 0.6 0.666667 3 591
4.82144 0.3077 0.205244 0.2 0.222222 7 595
4.7214 0.413186 0.720569 0.7 0.777778 2 597
4.62136 0.30127 0.145144 0.1 0.222222 7 599
4.57134 0.363644 0.609852 0.6 0.666667 3 600
4.52132 0.343024 0.491625 0.5 0.555556 4 601
4.4713 0.357565 0.689759 0.7 0.777778 2 602
4.42128 0.363923 0.992061 1 1 0 603
4.37126 0.353899 0.988889 1 1 0 604
4.32124 0.344928 0.988889 1 1 0 605
4.27124 0.336982 0.988889 1 1 0 606
4.22122 0.330025 0.988889 1 1 0 607
4.1712 0.32284 0.855323 0.9 0.888889 1 608
4.12118 0.317398 0.463336 0.5 0.555556 4 609
4.07116 0.317826 0.269153 0.3 0.333333 6 610
4.02114 0.321963 0.176729 0.2 0.222222 7 611
3.97112 0.326248 0.113866 0.1 0.222222 7 612
3.77104 0.347154 0.171785 0.2 0.222222 7 616
3.3209 0.381109 0.455069 0.5 0.555556 4 625
3.27088 0.389269 0.475475 0.5 0.555556 4 626
3.22086 0.397882 0.535962 0.5 0.555556 4 627
3.0208 0.464938 0.267502 0.3 0.333333 6 631
2.97077 0.462277 0.414322 0.4 0.444444 5 632
2.87073 0.50175 0.247241 0.2 0.333333 6 634
2.82072 0.427826 0.989 1 1 0 635
2.7707 0.43912 0.989 1 1 0 636
2.72067 0.450912 0.989 1 1 0 637
2.67068 0.463202 0.989 1 1 0 638
2.62066 0.47602 0.989 1 1 0 639
2.57065 0.489374 0.966783 1 1 0 640
2.52063 0.627144 0.134189 0.1 0.222222 7 641
2.37059 0.620574 0.510027 0.5 0.555556 4 644
2.02046 0.743651 0.56177 0.6 0.666667 3 651
1.92042 0.744415 0.800632 0.8 0.888889 1 653
1.87041 0.79286 0.749395 0.7 0.777778 2 654
1.82038 0.769833 0.999883 1 1 0 655
1.57028 1.12756 0.117023 0.1 0.222222 7 660
1.3702 1.12536 0.630501 0.6 0.666667 3 664
0.869999 1.515 0.31 0.3 0.333333 6 674
0.814129 1.45732 0.386695 0.4 0.444444 5 675
0.750662 1.33321 0.571784 0.6 0.666667 3 676
0.673092 1.24841 0.563867 0.6 0.666667 3 677
0.595523 1.10435 0.665329 0.7 0.666667 3 678
0.493663 0.788552 0.697828 0.7 0.777778 2 679
0.429804 0.564242 0.769315 0.8 0.777778 2 680


==> fig/noonKtempe.txt <==
0.0787425  9.91164
0.0887425  9.90837
0.0987425  9.91172
0.108743  9.93565
0.118743  13.2485
0.128743  20.5889
0.138743  24.9726
0.148743  26.5946
0.158743  27.5789
0.168743  27.9863
0.178743  28.1624
0.188743  28.0915
0.198743  27.9914
0.208743  27.7872
0.218743  27.5704
0.228743  27.3129
0.238743  26.9618
0.248743  26.5948
0.258743  26.2279
0.268743  25.8582
0.278743  25.4818
0.288743  24.872
0.298743  24.2753
0.308743  23.7134
0.318743  23.1515
0.328743  22.5207
0.338743  21.8238
0.348743  21.1268
0.358743  20.4499
0.368743  19.7237
0.378743  18.9285
0.388743  18.1333
0.398743  17.3425
0.408743  16.544
0.418743  15.7334
0.428743  14.9226
0.438743  14.1118
0.448743  13.2985
0.458743  12.4812
0.468743  11.6266
0.478743  10.7704
0.488743  9.91414
0.498743  9.06131
0.508743  8.20682
0.518743  7.3523
0.528743  6.49929
0.538743  5.65239
0.548743  4.77266
0.558743  3.89703
0.568743  3.02651
0.578743  2.15131
0.588743  1.27612
0.598743  0.386262
0.608743  -0.562335
0.618743  -1.53164
0.628743  -2.50405
0.638743  -3.47151
0.648743  -4.34859
0.658743  -5.21323
0.668743  -6.08515
0.678743  -6.96225
0.688743  -7.83836
0.698743  -8.73814
0.708743  -9.63973
0.718743  -10.5384
0.728743  -11.4298
0.738743  -12.3265
0.748743  -13.2603
0.758743  -14.1972
0.768743  -15.1482
0.778743  -16.0718
0.788743  -16.948
0.798743  -17.8242
0.808743  -18.7004
0.818743  -19.6347
0.828743  -20.6075
0.838743  -21.5868
0.848743  -22.566
0.858743  -23.5453
0.868743  -24.5369
0.878743  -25.5028
0.888743  -26.4667
0.898743  -27.4341
0.908743  -28.4153
0.918743  -29.3937
0.928743  -30.4192
0.938743  -31.486
0.948743  -32.5618
0.958743  -33.6731
0.968743  -34.8597
0.978743  -36.0712
0.988743  -37.3032
0.998743  -38.5352


==> fig/nooncloudtempe.txt <==
0.0787425  16.2177
0.0887425  16.19
0.0987425  16.186
0.108743  16.2057
0.118743  19.6308
0.128743  27.1946
0.138743  31.5712
0.148743  32.9821
0.158743  33.8257
0.168743  34.123
0.178743  34.1603
0.188743  34.8667
0.198743  36.2797
0.208743  37.5112
0.218743  38.728
0.228743  39.1015
0.238743  38.5202
0.248743  37.8884
0.258743  37.2566
0.268743  36.6235
0.278743  35.9827
0.288743  35.1738
0.298743  34.3802
0.308743  33.6273
0.318743  32.8744
0.328743  32.072
0.338743  31.2236
0.348743  30.3752
0.358743  29.556
0.368743  28.6848
0.378743  27.7437
0.388743  26.8026
0.398743  25.8664
0.408743  24.9365
0.418743  23.9896
0.428743  23.0428
0.438743  22.0961
0.448743  21.1524
0.458743  20.2143
0.468743  19.2475
0.478743  18.2794
0.488743  17.3112
0.498743  16.3456
0.508743  15.3826
0.518743  14.4206
0.528743  13.4599
0.538743  12.5039
0.548743  11.5219
0.558743  10.5396
0.568743  9.56058
0.578743  8.58367
0.588743  7.60677
0.598743  6.63354
0.608743  5.6397
0.618743  4.61998
0.628743  3.60543
0.638743  2.6016
0.648743  1.59567
0.658743  0.590488
0.668743  -0.283982
0.678743  -1.20663
0.688743  -2.14332
0.698743  -3.11288
0.708743  -4.08497
0.718743  -5.05734
0.728743  -6.02062
0.738743  -6.98485
0.748743  -7.97349
0.758743  -8.96445
0.768743  -9.96614
0.778743  -11.7981
0.788743  -14.6365
0.798743  -17.4748
0.808743  -20.3132
0.818743  -21.8888
0.828743  -22.6809
0.838743  -23.4747
0.848743  -24.2686
0.858743  -25.0624
0.868743  -25.8771
0.878743  -26.651
0.888743  -27.4145
0.898743  -28.1718
0.908743  -28.9125
0.918743  -29.6382
0.928743  -30.4186
0.938743  -31.2332
0.948743  -32.0541
0.958743  -32.8996
0.968743  -33.7376
0.978743  -34.5975
0.988743  -35.4637
0.998743  -36.3299


==> fig/noontempe.txt <==
0.0787425  16.7543
0.0887425  16.7201
0.0987425  16.7124
0.108743  16.7304
0.118743  20.1468
0.128743  27.6969
0.138743  32.0843
0.148743  33.5206
0.158743  34.4031
0.168743  34.7557
0.178743  34.8516
0.188743  34.6475
0.198743  34.4434
0.208743  34.1841
0.218743  33.9155
0.228743  33.5971
0.238743  33.1407
0.248743  32.6341
0.258743  32.1275
0.268743  31.6129
0.278743  31.0772
0.288743  30.3853
0.298743  29.707
0.308743  29.0623
0.318743  28.4176
0.328743  27.7116
0.338743  26.949
0.348743  26.1864
0.358743  25.4522
0.368743  24.672
0.378743  23.8302
0.388743  22.9885
0.398743  22.1524
0.408743  21.321
0.418743  20.4653
0.428743  19.6103
0.438743  18.7554
0.448743  17.8981
0.458743  17.0438
0.468743  16.1618
0.478743  15.2782
0.488743  14.3946
0.498743  13.5132
0.508743  12.6359
0.518743  11.7605
0.528743  10.8845
0.538743  10.0064
0.548743  9.11541
0.558743  8.22692
0.568743  7.34174
0.578743  6.45762
0.588743  5.57349
0.598743  4.6912
0.608743  3.79603
0.618743  2.88539
0.628743  1.97805
0.638743  1.07748
0.648743  0.170544
0.658743  -0.738089
0.668743  -1.53394
0.678743  -2.36034
0.688743  -3.19744
0.698743  -4.05887
0.708743  -4.92218
0.718743  -5.78524
0.728743  -6.64238
0.738743  -7.49984
0.748743  -8.37113
0.758743  -9.24425
0.768743  -10.1258
0.778743  -10.9893
0.788743  -11.8394
0.798743  -12.6895
0.808743  -13.5395
0.818743  -14.3962
0.828743  -15.2602
0.838743  -16.136
0.848743  -17.0117
0.858743  -17.8874
0.868743  -18.7741
0.878743  -19.6231
0.888743  -20.4621
0.898743  -21.2961
0.908743  -22.1132
0.918743  -22.9137
0.928743  -23.7615
0.938743  -24.6457
0.948743  -25.538
0.958743  -26.4565
0.968743  -27.3645
0.978743  -28.2978
0.988743  -29.2384
0.998743  -30.1789


==> fig/tempeheat.txt <==
0.0794697  23.6005
0.0894697  23.5644
0.0994697  23.5283
0.10947  23.4923
0.11947  23.831
0.12947  24.6284
0.13947  25.4258
0.14947  26.2232
0.15947  26.9447
0.16947  27.6182
0.17947  28.2231
0.18947  28.3527
0.19947  28.4823
0.20947  28.6118
0.21947  28.7424
0.22947  28.8753
0.23947  29.0083
0.24947  28.6847
0.25947  28.2515
0.26947  27.8184
0.27947  27.3852
0.28947  26.9618
0.29947  26.5387
0.30947  25.9798
0.31947  25.2771
0.32947  24.5745
0.33947  23.8718
0.34947  23.18
0.35947  22.4941
0.36947  21.7875
0.37947  20.9763
0.38947  20.165
0.39947  19.3538
0.40947  18.5477
0.41947  17.7522
0.42947  16.9568
0.43947  16.1357
0.44947  15.31
0.45947  14.4843
0.46947  13.6587
0.47947  12.8399
0.48947  12.0211
0.49947  11.2167
0.50947  10.4257
0.51947  9.63474
0.52947  8.84377
0.53947  8.0316
0.54947  7.20971
0.55947  6.38644
0.56947  5.55797
0.57947  4.72951
0.58947  3.90105
0.59947  3.07439
0.60947  2.25086
0.61947  1.42734
0.62947  0.592476
0.63947  -0.243868
0.64947  -1.08021
0.65947  -1.91602
0.66947  -2.73989
0.67947  -3.56376
0.68947  -4.39286
0.69947  -5.22601
0.70947  -6.05916
0.71947  -6.89231
0.72947  -7.71709
0.73947  -8.53864
0.74947  -9.3599
0.75947  -10.18
0.76947  -11.0001
0.77947  -11.8202
0.78947  -12.6387
0.79947  -13.4549
0.80947  -14.2711
0.81947  -15.0928
0.82947  -15.9151
0.83947  -16.7374
0.84947  -17.5595
0.85947  -18.3807
0.86947  -19.2019
0.87947  -20.0135
0.88947  -20.8184
0.89947  -21.6232
0.90947  -22.428
0.91947  -23.2304
0.92947  -24.0319
0.93947  -24.7488
0.94947  -25.2348
0.95947  -25.7207
0.96947  -26.2067
0.97947  -26.6921
0.98947  -27.1767
0.99947  -27.6614


==> fig/tempeheat2.txt <==
0.0794697  23.0297
0.0894697  22.8809
0.0994697  22.7321
0.10947  22.5834
0.11947  22.935
0.12947  23.9014
0.13947  24.8678
0.14947  25.8342
0.15947  26.7461
0.16947  27.6236
0.17947  28.4169
0.18947  28.6268
0.19947  28.8368
0.20947  29.0468
0.21947  29.2957
0.22947  29.6394
0.23947  29.9831
0.24947  29.6725
0.25947  29.205
0.26947  28.7374
0.27947  28.2699
0.28947  27.8609
0.29947  27.4536
0.30947  26.8934
0.31947  26.1714
0.32947  25.4495
0.33947  24.7275
0.34947  24.0322
0.35947  23.3513
0.36947  22.6542
0.37947  21.8757
0.38947  21.0972
0.39947  20.3187
0.40947  19.5451
0.41947  18.7815
0.42947  18.0179
0.43947  17.2229
0.44947  16.4222
0.45947  15.6216
0.46947  14.8209
0.47947  14.0227
0.48947  13.2244
0.49947  12.4518
0.50947  11.7027
0.51947  10.9537
0.52947  10.2046
0.53947  9.42486
0.54947  8.63113
0.55947  7.84529
0.56947  7.09138
0.57947  6.33747
0.58947  5.58355
0.59947  4.83058
0.60947  4.07926
0.61947  3.32794
0.62947  2.55046
0.63947  1.76959
0.64947  0.988724
0.65947  0.208947
0.66947  -0.546665
0.67947  -1.30228
0.68947  -2.06114
0.69947  -2.8225
0.70947  -3.58385
0.71947  -4.3452
0.72947  -5.09673
0.73947  -5.84448
0.74947  -6.59622
0.75947  -7.36103
0.76947  -8.12584
0.77947  -8.89065
0.78947  -9.65215
0.79947  -10.4087
0.80947  -11.1652
0.81947  -11.9184
0.82947  -12.6711
0.83947  -13.4239
0.84947  -14.1771
0.85947  -14.9348
0.86947  -15.6925
0.87947  -16.4487
0.88947  -17.2038
0.89947  -17.959
0.90947  -18.7142
0.91947  -19.4708
0.92947  -20.2278
0.93947  -20.9067
0.94947  -21.3726
0.95947  -21.8384
0.96947  -22.3042
0.97947  -22.7689
0.98947  -23.232
0.99947  -23.6951

